Achieving Skilled and Reliable Daily Probabilistic Forecasts of Wind Power at Subseasonal-to-Seasonal Timescales over France

In a growing renewable based energy system, accurate and reliable wind power forecasts are crucial for grid stability, balancing supply and demand and market risk management. Even though short-term weather forecasts have been thoroughly used to provide up to 3 days ahead renewable power predictions, forecasts involving prediction horizons longer than a week still need investigations. Despite the recent progress in subseasonal-to-seasonal weather probabilistic forecasting, their use for wind power prediction usually involves both temporal and spatial aggregation to achieve reasonable skill. In this study, we present a lead time and numerical weather model agnostic forecasting pipeline which enables to transform ECMWF subseasonal-to-seasonal weather forecasts into wind power forecasts for France for lead times ranging from 1 day to 46 days at daily resolution. By leveraging a post-processing step of the resulting power ensembles we show that these forecasts improve the climatological baseline by 15% to 5% for the Continuous Ranked Probability Score and 20% to 5% for ensemble Mean Squared Error up to 16 days in advance, before converging towards the climatological skill. This improvement in skill is jointly obtained with near perfect calibration of the forecasts for every lead time. The results suggest that electricity market players could benefit from the extended forecast range up to two weeks to improve their decision making on renewable supply

==> Data/crps_baselines.txt <==
lead_time,crps_clim,fcrps_clim,acrps_clim,crps_clim_bs,fcrps_clim_bs,acrps_clim_bs,crpss,fcrpss,acrpss
1,2067.422049535477,2015.0809318730085,2045.8698246156357,2053.5954317924297,2023.1827805747535,2053.5954317924297,0.006687854444695551,-0.004020607099990858,-0.0037761968449021577
2,2085.2827306198556,2032.9054954741712,2063.7156337951606,2081.7738197798517,2051.311936489991,2081.7738197798517,0.0016827026803031275,-0.009054253164644255,-0.00875032668695841
3,2085.443379151784,2033.035271677893,2063.8635701919447,2073.399480732661,2042.8778665474588,2073.399480732661,0.005775221969354982,-0.004841330107097752,-0.004620417104328922
4,2087.2498866907745,2034.7590875040833,2065.636028202135,2067.26306166569,2036.7210249441762,2067.26306166569,0.009575674265227652,-0.0009642111698340283,-0.0007876670629971549
5,2072.071904682325,2019.639583723297,2050.4821254638996,2061.1658539152586,2030.6348499384565,2061.1658539152586,0.005263355360603961,-0.005444172467093944,-0.0052103494679047735
6,2101.8960118550744,2049.4018198116173,2080.2807563077663,2089.01582510297,2058.4477759913907,2089.01582510297,0.006127889619399696,-0.004413949520453153,-0.00419898553054332
7,2120.487097564836,2068.0197530160463,2098.8828968682737,2098.2065061778376,2067.566995288844,2098.2065061778376,0.010507298729893422,0.00021893297998831773,0.00032226223361264683
8,2097.6082096890177,2045.0518031177164,2075.96733639495,2080.752444479512,2050.187750252025,2080.752444479512,0.00803570711234225,-0.0025114019735239523,-0.00230500162534919
9,2110.6855879565906,2058.1112283354946,2089.0373222302546,2104.392988910623,2073.767512657341,2104.392988910623,0.0029813057339628246,-0.007607112825728235,-0.0073505947054954834
10,2113.6379072497684,2061.070296260562,2091.992420371858,2099.317611894359,2068.6512864432834,2099.317611894359,0.006775188553484468,-0.0036781812810926517,-0.00350153827096511
11,2112.1283329166567,2059.434819049209,2090.4310036771176,2093.65642520493,2062.9818516227115,2093.65642520493,0.00874563700692299,-0.0017223330113160795,-0.0015429456997810842
12,2087.503098428175,2034.8883784423274,2065.8382137281187,2080.4340427709944,2049.780287766103,2080.4340427709944,0.0033863689412021447,-0.00731829297446529,-0.007065330162779437
13,2106.5646406798296,2053.8881282529887,2084.8743120334816,2098.1329686028625,2067.4416521177673,2098.1329686028625,0.0040025698305873325,-0.006598959153781614,-0.00635945125941384
14,2116.912469079866,2064.2236114049383,2095.2170570960707,2099.4019457062827,2068.6210439539736,2099.4019457062827,0.00827172763604822,-0.002130308230532396,-0.0019973532556154527
15,2097.2988417249394,2044.495995102224,2075.5564931155845,2082.984714247031,2052.285734328138,2082.984714247031,0.006825029982916231,-0.003810102462697307,-0.0035789057807318336
16,2109.843850994693,2057.0387247425174,2088.100563714384,2104.706491568148,2073.941095672389,2104.706491568148,0.002434947697254053,-0.008216846249205823,-0.0079526475603382
17,2111.816238349195,2059.0121336163097,2090.0733716944765,2096.887796648394,2066.0708570571846,2096.887796648394,0.007069006019420621,-0.0034282087636257064,-0.003260375949573957
18,2115.650008146274,2062.6881451750146,2093.8421822169303,2096.6874370366754,2065.8821429447103,2096.6874370366754,0.008963000040925317,-0.001548463725438598,-0.0013588678477824967
19,2098.570803623775,2045.687724707365,2076.795418187605,2092.5010432285562,2061.7137777619337,2092.5010432285562,0.002892330525487985,-0.007834066197401235,-0.007562432439617739
20,2117.2079225066,2064.2858396512324,2095.4164766249764,2110.1342223731735,2079.301483808341,2110.1342223731735,0.0033410512298913675,-0.007274014028815667,-0.0070237806719466445
21,2125.2073703292654,2072.2350676414785,2103.395245693116,2108.2938305541315,2077.364717085222,2108.2938305541315,0.007958536193347299,-0.0024754187031406083,-0.0023288941396277796
22,2110.9614714245886,2057.881169083902,2089.1048763431277,2098.3065534942475,2067.4788103587553,2098.3065534942475,0.005994859736497604,-0.004663846202123345,-0.004404602782425604
23,2123.404787553762,2070.311843608392,2101.5429871056663,2120.274858374162,2089.372191409631,2120.274858374162,0.0014740143744359502,-0.009206510536122092,-0.008913389534940697
24,2135.0318187587723,2081.9380515668518,2113.169679326803,2119.430627479879,2088.4599152625,2119.430627479879,0.00730724064241961,-0.0031325925815803846,-0.0029628232007714583
25,2134.600555134961,2081.3770588541315,2112.684997842852,2113.149864649866,2082.183656055035,2113.149864649866,0.010049041931284752,-0.00038753055217566335,-0.00022003602405851197
26,2124.320403805398,2071.159364090003,2102.4305639225863,2113.001516185015,2082.0353737460646,2113.001516185015,0.005328239374864041,-0.005251169873565109,-0.005027967364927388
27,2152.842852185838,2099.679720362193,2130.9521508466883,2139.03577919408,2108.077077085691,2139.03577919408,0.006413414233992665,-0.003999351254413863,-0.0037934349413617507
28,2174.6668166152335,2121.438179233652,2152.7491423992865,2154.4204914707666,2123.3477848184903,2154.4204914707666,0.009310081429383943,-0.0009001467040288258,-0.0007763789280237354
29,2157.6857461810687,2104.3693021298595,2135.7319162776275,2141.4816236538013,2110.4577996402472,2141.4816236538013,0.007509954846736777,-0.0028932647440853554,-0.0026921484538167118
30,2167.9726567409684,2114.6815537584102,2146.029261395207,2160.564108309728,2129.494263965425,2160.564108309728,0.003417270235491543,-0.007004700154823906,-0.006772902483664911
31,2165.504037875244,2112.157448698835,2143.5377952731915,2150.413901193669,2119.2574993758735,2150.413901193669,0.0069684177067530495,-0.003361515819482186,-0.0032078305013516495
32,2163.041454247069,2109.5564575382027,2141.0182203081217,2140.0654378164345,2108.920344388003,2140.0654378164345,0.010622087887183884,0.0003015388130176433,0.00044501372414762486
33,2128.616201432279,2075.1842017168315,2106.61478978474,2120.265235628202,2089.131586512112,2120.265235628202,0.003923190004124777,-0.006721034587552133,-0.006479801580077549
34,2148.4606849313727,2095.004824752959,2126.4494483873177,2139.8754969654206,2108.706645628482,2139.8754969654206,0.003995971639679463,-0.006540233565876852,-0.006313833883182518
35,2162.3410765141057,2108.8340809895,2140.3087842392656,2141.5828455326277,2110.309149288804,2141.5828455326277,0.00959988745852347,-0.000699471007511443,-0.0005952698520623745
36,2130.282188092049,2076.666082004016,2108.204967938152,2115.5774165108614,2084.3709661749344,2115.5774165108614,0.006902734137000821,-0.003710218141321553,-0.003497026467933928
37,2144.5890894808094,2090.9696484941564,2122.510496133362,2139.4158311850797,2108.1437561408916,2139.4158311850797,0.002412237533569783,-0.008213465776083062,-0.007964782780822466
38,2149.714594099204,2096.0724106432567,2127.626636205577,2134.63713543616,2103.2810354988615,2134.63713543616,0.007013702518664844,-0.0034391106046725017,-0.0032949856479920214
39,2136.3443039162316,2082.576265664505,2114.204523459637,2115.4821070661815,2084.123292960603,2115.4821070661815,0.009765372001042438,-0.0007428430457043778,-0.0006042857218249154
40,2121.5939661388425,2067.8337076224684,2099.4573891026866,2115.1954642254136,2083.850697907512,2115.1954642254136,0.0030158937174362688,-0.007745782567525339,-0.007496258416301194
41,2150.643667096857,2096.915789891292,2128.520423541622,2142.4409554901704,2111.0675513882757,2142.4409554901704,0.0038140728434847837,-0.006748845883657095,-0.0065400039363427975
42,2149.7760827514885,2095.956761054908,2127.615185582306,2129.69910158103,2098.2257440839307,2129.69910158103,0.00933910342176758,-0.0010825524033619693,-0.000979460953675071
43,2124.164277413311,2070.2399435451257,2101.9601399381736,2111.8240634159815,2080.4277578215106,2111.8240634159815,0.005809444273470632,-0.00492107898321148,-0.004692726227481181
44,2153.0600797440375,2099.1823755792834,2130.87514273502,2150.0087335018284,2118.5266444403505,2150.0087335018284,0.0014172137001267071,-0.009215144470584136,-0.008979217216007473
45,2155.5043783865963,2101.578730732381,2133.299699940741,2141.5840788571477,2110.058911839881,2141.5840788571477,0.006458024242042115,-0.004035147950200768,-0.003883363840831544
46,2137.974109621575,2083.960675251592,2115.7332837045215,2121.0655349576964,2089.5279360370537,2121.0655349576964,0.007908690094882043,-0.0026714807297356646,-0.0025202851863437292


==> Data/crps_skill_score.txt <==
lead_time,supply,clim,clim_bs,s2s,emoslt,qrlt,moe,mbm,qrf,qrn,drn,bma
0,0.6032945546192962,0.0,0.00590502247244673,-0.0352980642937335,0.2568751158189948,0.3030510446439979,0.05289821946341644,0.25728533723933966,0.18376633716090207,0.009487972265414979,0.20874049768535086,0.20004221434571234
1,0.6074808176692998,0.0,0.004932955493923585,-0.013120883465446154,0.26081130610746184,0.2978404659002446,0.08306126204332298,0.26990342329910266,0.1978084398618689,0.034730937743138734,0.22562961254506542,0.19985792610719744
2,0.602557497501028,0.0,0.0059604957204747455,-0.010793461263587378,0.239904745957066,0.2704372504113848,0.10538074129740882,0.23709453905143163,0.18694488082976546,0.03547686116344184,0.19445771888900443,0.18278670359150362
3,0.6056424905410416,0.0,0.006805129739416271,-0.0022874753323174346,0.2337266788116934,0.2596411868099653,0.11501411457082,0.2341441183581967,0.1493095985734605,0.026694747968835864,0.20006766454031932,0.1624538273926388
4,0.6068831234053793,0.0,0.006937670364213666,-0.005497975643020014,0.2318287833754521,0.24601953069884763,0.12639015770614603,0.22532041286952564,0.15861525836702084,0.036897988422481154,0.19007658131306682,0.15389474346555876
5,0.6045437757594068,0.0,0.008544987357054223,-0.037241214781926324,0.19065670383956557,0.1960027473578947,0.10285669671984221,0.18564414634175497,0.10722348251366831,0.0012186173139838719,0.1571399164386318,0.11889208998589718
6,0.6057517316774159,0.0,0.009799401801989127,-0.05733350118694647,0.17121810965845297,0.17031294207070546,0.09532558539666802,0.15568402754289,0.05357431309041316,-0.019478660417326488,0.14845226819940305,0.0868923179406853
7,0.6021881928454342,0.0,0.00634399647569317,-0.08307956259787108,0.12935417041489528,0.1326348865209015,0.05695011438670117,0.12374694770656458,0.03258600841159276,-0.03744792641845329,0.05572506066849536,0.046212015686832864
8,0.6036304353144754,0.0,0.005822213485138117,-0.08968113816623857,0.11983146809499434,0.11614742318752125,0.05727353403625024,0.1111895244965585,0.003927158193115177,-0.04316142125932765,0.06923949869532842,0.027386499515437812
9,0.5976822450716621,0.0,0.006798910122292723,-0.09552713347892139,0.10645501104244981,0.10421732720664678,0.04635201871509975,0.10141484316680338,-0.0035620992076272895,-0.0837943518604003,-0.051910560393764626,0.023540939309755426
10,0.6009404809325849,0.0,0.005684984796704207,-0.1090901718698043,0.11116914380088116,0.1001802619362947,0.04198907403818386,0.0962589933417698,-0.02347759936811289,-0.07101803472483392,-0.0265736072617333,0.026484569431357463
11,0.6016193307320103,0.0,0.005721225088025306,-0.12160146780200765,0.08005252011973729,0.07816118914848247,0.0212839928714752,0.07946155742638872,0.013220488035133315,-0.09501948545007344,0.0442724116862081,0.007264500006771701
12,0.5999022913071405,0.0,0.005553753179466492,-0.1370803950324404,0.06997549442219819,0.07480331329209577,0.007805663953540765,0.07150856449038123,-0.04138626265740597,-0.10459369768601423,0.0730617786429496,-0.001560419051193307
13,0.601545452947485,0.0,0.006570074131114434,-0.13011556366167443,0.0780701649820047,0.07091468393448119,0.019917065771990372,0.07050636797702947,-0.05219568397656116,-0.09166979980039924,0.05462324254326123,-0.009913647186656993
14,0.6014376633540577,0.0,0.005667290716644735,-0.15347475518535014,0.0321941920101958,0.031673454472676665,-0.008179552265711987,0.03566672061925169,-0.07699163355808558,-0.12628207586499518,0.008530627465082152,-0.037532353873791946
15,0.6032839910361723,0.0,0.00579071139737819,-0.16311001580903794,0.008892994047558389,0.005658373114290405,-0.026172974246109204,-0.0016323586467341666,-0.0716087385941877,-0.10477026269060818,-0.07013361133467666,-0.07960946181493966
16,0.602117645706812,0.0,0.006452036376736747,-0.16064422776451437,0.013180949944562759,0.011120430167166129,-0.02824510132056135,0.01240499710627918,-0.08457731435092075,-0.13445422867009738,0.012722242109174386,-0.0692807693344133
17,0.6041515150164678,0.0,0.004617948745663347,-0.15921995385122956,0.022469960051302307,0.010852179255999461,-0.02309947840117821,0.012428037255949653,-0.07840046994535377,-0.12956381823123353,0.017084912021336995,-0.07280260965148155
18,0.6041800725717319,0.0,0.004815100594149357,-0.16317259224469938,0.0019242091793308935,-9.317023453503381e-05,-0.032746083761322486,0.0004670206787343867,-0.08584776175342124,-0.1367803785094528,0.01588138824803531,-0.08156802937322949
19,0.6050716151750913,0.0,0.004583777581576798,-0.15280206842339328,0.02160401430076042,0.01729584164351461,-0.02875657086239225,0.016945639496808274,-0.1072718418780263,-0.12929683586292295,-0.015027644513169625,-0.07185484686365284
20,0.6059844053829342,0.0,0.005088942731213852,-0.15219373251105361,0.015032614507157094,0.014982905522435863,-0.031018666463607403,0.015790970146405514,-0.09191509096907446,-0.1301318038815873,-0.051680401795203945,-0.06870989959348739
21,0.6055424501751494,0.0,0.004925511490291967,-0.1485917086995605,0.02019555714011745,0.015053426673577786,-0.020609723703046923,0.00825961877946102,-0.11169725883526493,-0.12146722234123564,-0.057714376281777335,-0.0735922326495384
22,0.6042263527033418,0.0,0.004519625640877822,-0.15028361941656332,0.00509629574876258,0.0077551521005169155,-0.029981979447032847,0.008838947268718589,-0.06674978701444045,-0.13084955714932223,-0.10614255932109407,-0.07131193182604645
23,0.6065072054164613,0.0,0.005641830014513682,-0.15064450100120452,0.025127271842464216,0.020893587062971508,-0.03261116922828,0.013978876922244754,-0.07296105820957521,-0.13469182558268988,-0.03567669593740441,-0.07118314789246138
24,0.6046459981183758,0.0,0.006181748737093984,-0.1518121930131402,0.016876797759019624,0.019020013552816795,-0.02814863986021887,0.018501275395345296,-0.058007930467205204,-0.13992400555840323,0.011535770171475446,-0.07281594586520446
25,0.6031692261354037,0.0,0.0076622816793092685,-0.14710985346754057,0.01639011513570998,0.017185368787191346,-0.017459684415795707,0.005212608955182052,-0.0994283056208225,-0.13268586306149577,0.013726125329678096,-0.08181815362961475
26,0.5993610136458292,0.0,0.006645665139558443,-0.1539003861578454,0.023411779489003637,0.00965276212414623,-0.020070689052698487,0.006732259977016208,-0.08031826695050559,-0.15906157138014043,-0.04737108622963038,-0.08796487939766218
27,0.5932798093770363,0.0,0.005822587048070482,-0.15739028196132843,0.026095007793160208,0.017149929468270986,-0.0315973989947369,0.014048999006332719,-0.09658963363283357,-0.1822981322691981,-0.0010584949059848636,-0.07316952303451374
28,0.5910293317403479,0.0,0.006383914691228454,-0.15499551866401817,0.029690871018379972,0.029773984020204036,-0.034180032029028196,0.02324177334605415,-0.09422297870433494,-0.1637019141516869,-0.13090444840380333,-0.07710924379187256
29,0.5880217080644641,0.0,0.005910497571620654,-0.1626685507080965,0.016577246045154537,0.008805397864507736,-0.02396534894362956,0.004061514861263382,-0.11128943302554006,-0.19087477930860963,0.008353328910272628,-0.09798521598401022
30,0.5868853100306268,0.0,0.005155859953999586,-0.17105764201946538,0.007482888481078143,-0.0020970933751180976,-0.045667577026524464,-0.013038792533318189,-0.1092078063271904,-0.20280467344476216,-0.006928533297063888,-0.12021786028561099
31,0.5871258826546384,0.0,0.005506388930924477,-0.16578419287287938,0.02392596242780598,0.013749845212537748,-0.036313750944961365,0.002029583138894009,-0.1255202852587438,-0.2023741363369016,-0.00041750385193339845,-0.08547816425439736
32,0.5884542863354725,0.0,0.005286158667749841,-0.14751227323472982,0.022017906787639263,0.01566181874087802,-0.021199132655814523,0.010609051088392274,-0.11665867380007788,-0.17479174264842823,-0.07519641749441552,-0.08484702440393965
33,0.5894888456933254,0.0,0.004349227091292263,-0.1576576886229999,0.023179265989821562,0.01762331145123508,-0.04172600388631498,0.007693408178648942,-0.08707337572891238,-0.1699279899652748,-0.002590548375542401,-0.09164643338313017
34,0.5908667380050974,0.0,0.00439683308588279,-0.16604569257185497,0.005969775051154258,0.0022343911358470026,-0.050716001349198514,-0.0082475228708776,-0.12791523217765244,-0.18789115635438103,-0.008978280485187451,-0.09736275440810171
35,0.5916719619256265,0.0,0.0037774950454690925,-0.1637687535617478,0.009489880791917926,0.012160272375809189,-0.04099090197626709,0.004759136576731882,-0.08081664740407235,-0.19071158620078554,-0.02575246061130776,-0.07634828593143683
36,0.5909416096034618,0.0,0.004475446466180699,-0.16385325961362662,-0.015363224178004842,-0.015231363593520397,-0.03885906322290045,-0.018393721168072474,-0.09361847211721663,-0.20050099096614638,-0.05890994065724886,-0.1048209442113146
37,0.5901889771193689,0.0,0.004885714466267954,-0.17034251208283613,0.0063814263092757395,0.005393699251564077,-0.056356457287674244,-0.0010696036755075689,-0.07814127556607775,-0.18634966643674966,-0.028989364552686192,-0.08853191686872308
38,0.5911673535418529,0.0,0.004783458829151543,-0.1664682627820353,0.014912644312310097,0.017002907045058135,-0.059333516837458466,-0.00018861263083924662,-0.08781535993859357,-0.19404859258407225,0.007268790367209843,-0.06761668340935056
39,0.5918334985187768,0.0,0.004327708364662453,-0.1693675883138448,-0.01073235161850361,-0.01146879795960909,-0.05416452152959361,-0.009149377142948056,-0.13619588241150993,-0.19935229097303253,-0.013923346257072922,-0.08912911714068561
40,0.5933161105543474,0.0,0.00448461289501545,-0.167797586891397,0.00818356087488259,0.007956645630770032,-0.060039883187270826,-0.007134657185944304,-0.07136389187900183,-0.18779470856692515,-0.03764760179090776,-0.09837775897376044
41,0.5940291114598504,0.0,0.004782682110239689,-0.16701998869759493,0.0006022507791261233,-0.00026423052043766937,-0.05327521878979491,-0.00805849003774739,-0.12402075606374985,-0.18715386446853377,-0.09110351089133428,-0.10153492949113208
42,0.5951169513790948,0.0,0.004388048765987418,-0.15696208756484142,0.002577787518022623,0.0017855694950017487,-0.04349223576813466,-0.007765620293879394,-0.1321256947572249,-0.19863201411343634,-0.03299378291943622,-0.09807476996700526
43,0.595615508956194,0.0,0.003980763530245124,-0.15198875864310502,0.009348905412863928,0.009524336034748115,-0.043420270112845216,0.010200783487262277,-0.06887939780913799,-0.19534591589328087,-0.03845734730488237,-0.09067556936226562
44,0.5953686560546252,0.0,0.004087480016849554,-0.14570492681603553,0.024655996402787372,0.026260959964585773,-0.041831386379988844,0.01739886657501799,-0.09358514843138233,-0.17444629656223087,-0.0057297328455063745,-0.06823858210597655
45,0.5948443441865687,0.0,0.0037985936464838277,-0.13730113901771301,0.03397213301576074,0.033536085249483594,-0.013684166842250933,0.03332939679515079,-0.123508593027849,-0.16940695624325275,0.017456266435363132,-0.05130582729999977


==> Data/crps_training_window_length.txt <==
training_window_length,crps_emoslt,crps_bma,crps_mbm,crps_drn,crps_moe,crps_qrlt,crps_qrf,crps_qrn
30.0,1680.3915387316874,1717.213851013063,1475.4217740341362,1380.2219848388954,1459.2776350843478,1814.0839364134863,1840.5021988678036,5550.980543389846
31.0,1523.5850840791227,1591.5799901196845,1476.079017886998,1269.754956839888,1391.2066050663766,1646.5416507576624,1714.4643641383645,3320.004358162976
32.0,1935.02385748588,1875.451394531137,1671.997230980512,1567.8473606100679,1719.3598063944694,1818.859957440087,2012.5928384902668,5833.814850990599
33.0,1628.5269399236802,1673.3227278653453,1592.695731177852,1296.5524521986463,1365.6997612234236,1705.455209861318,1777.1721818212554,3473.639733465657
34.0,1759.5242294949585,1733.068172685941,1594.8425590688569,1414.746818922404,1471.5211909230259,1726.905800401448,1472.9738603144767,2649.043423989097
35.0,1321.567111772729,1562.7788063449075,1347.0621286581725,1302.7494078900427,1342.116600682834,1402.6832976631592,1594.2058701039327,15954.984114059738
36.0,1787.2647489845904,1724.4115422522743,1640.579040840059,1657.5950928505677,1591.1481335974263,1747.1239661018553,1895.1839151190459,14345.804042361573
37.0,1524.3979656669026,1648.7190543633567,1529.739232897519,1384.9487097137558,1406.1003668867384,1502.6999843061055,1646.7315432723385,5751.733635077667
38.0,1476.048939301587,1574.1126715640978,1454.854827382166,1542.9068845721729,1557.1621109326588,1468.0415993019647,1305.0288687733248,3190.6641843884504
39.0,1504.7780027549684,1605.440098190597,1498.0986982814031,1456.4099729080701,1445.3854320432206,1522.2672777203545,1487.8027538476758,9177.823666843658
40.0,1497.2679553887542,1606.0358972002703,1543.1567656901989,1516.3337770498176,1623.7411210386572,1544.0220008108631,1431.7002486818847,1530.306601308702
41.0,1367.8852527517395,1519.5328181550171,1353.048085909723,1426.0242917685546,1426.0531432423966,1420.0366760705003,1296.4509309842508,3458.1681589006043
42.0,1365.1895226851614,1521.8582481837352,1335.8142440696283,1479.367147628352,1490.1215863986158,1416.7820409900096,1574.0539132843066,12249.383342416628
43.0,1330.0125529991717,1515.2029389404167,1394.7554757046894,1360.7946525176126,1390.360700832352,1393.3177272748073,1537.1083903496742,7222.196622436112
44.0,1412.19402674158,1517.264245730018,1428.7025506574196,1414.4914012317633,1411.5198329989132,1331.9333972818524,1513.3627194581659,2331.649087649957
45.0,1393.684916439758,1478.2096884467358,1391.4470307985318,1383.0409349802073,1437.8689858753262,1380.0298767213767,1564.5949941684278,1644.7618750266486
46.0,1431.092942606879,1496.1367975582607,1433.808114338338,1432.5884592394093,1435.2957673806782,1504.8048575871514,1476.0221375848553,1554.5388480052661
47.0,1328.0183017891975,1485.6228868480866,1337.474910953587,1344.0286119433888,1325.2746020448913,1410.5492168675557,1479.4390648293283,7402.1794179836625
48.0,1444.1684513580144,1514.1821316295536,1402.8928211675482,1450.4539081724722,1476.8835309946228,1492.4983826513337,1804.868543838271,5256.068840089985
49.0,1290.1489129287622,1427.9195424116954,1309.6160993946703,1365.4880517879499,1352.257894982417,1441.7101199086103,1445.3824776078213,6390.761930567183
50.0,1409.5063732770818,1475.0379409217392,1414.885805194118,1568.6287802624568,1414.5595926960166,1408.1379648511584,1694.1527416267952,3381.4614341100673
51.0,1338.5503579436743,1489.3167544155272,1359.7955339763396,1366.3083598667583,1310.726187849596,1377.411618315942,1613.7198280433424,7078.151043029738
52.0,1362.7720166312279,1414.1536606787877,1293.8130100907788,1394.720360235292,1380.1068686968063,1450.233088930079,1527.0705605039143,4128.022366191856
53.0,1341.8112556230606,1519.0392931340618,1335.4609940680932,1380.7215023273661,1305.489700093599,1318.9922619155682,1512.7738687300614,3428.559915640707
54.0,1420.4273619503078,1541.3614006446714,1363.8961409948508,1491.9786608453617,1454.7767619550143,1443.5117896202769,1666.3887975838823,1688.8828333532704
55.0,1386.430438818347,1551.382537735589,1311.2112719619595,1414.3698413815212,1316.5752631979499,1363.723592261383,1604.3016536235154,3705.54814433119
56.0,1492.7845801328308,1643.440204774133,1423.64286346908,1531.3346131975381,1438.6804265824878,1482.7808927537947,1649.0854819962751,6058.301293389066
57.0,1402.3620457456634,1607.213382621012,1395.0966337762675,1575.6590428527886,1317.2152856747166,1421.366063064501,1552.1662482615654,9354.71724361933
58.0,1508.0423282954782,1621.9549771321053,1406.8382955641634,1473.1610436229719,1440.0525719076195,1467.712437976601,1816.3774676126575,1503.5699019622334
59.0,1454.0756448979762,1604.511534746222,1393.5786427935184,1332.582182954833,1324.2913984863196,1363.5077377649984,1673.7032886705954,2376.080041596164
60.0,1452.5498363186196,1682.5045784503664,1393.8408320960532,1519.2446917440304,1370.3555747142523,1509.772705601715,1639.590593281832,1594.1295917602743
61.0,1461.5884884195182,1684.0179799732928,1471.5922015755878,1521.907422915338,1397.8777067775898,1564.203148025741,1782.7208783338738,3067.7715212527582
62.0,1500.5414932705326,1733.0967288785846,1505.1896624708802,1574.2338747639847,1469.0671262510991,1527.8206510027992,1900.474111047462,2511.818158932212
63.0,1373.6990484495984,1630.7708968715579,1392.295881080139,1531.2101225430984,1372.3369084731096,1420.2416456558865,1626.6572488534018,5000.318074738121
64.0,1648.2561664494067,1825.0602503316807,1576.5513204960769,1623.5542128979828,1606.9916155712544,1644.597400391851,1904.0499369038776,2624.6866716214276
65.0,1385.3187854983007,1622.2195078533637,1386.6908137107132,1396.7460000064773,1262.3889507807537,1418.5691992910738,1716.159394060636,3387.911526278727
66.0,1537.8761596068816,1782.175248855519,1531.4978941117604,1486.4509255032544,1495.293264422992,1580.84320488825,1725.0892766138745,2595.4894572560042
67.0,1371.8736221720442,1593.999576426232,1382.968030116292,1372.4144649284622,1291.230555541957,1383.1533018747305,1638.929288965215,4358.532205156903
68.0,1661.4781865209304,1822.332035216587,1583.263227204361,1701.493627851387,1599.3526467926836,1665.349786123324,1845.4230214676834,5999.398926593891
69.0,1410.3781640307154,1641.9144152521599,1395.9773647760069,1425.7255017945404,1336.7390394602971,1420.3517899068731,1668.060854360106,4072.3223748042983
70.0,1657.9989913461163,1868.356084161568,1625.7967912617644,1672.7208663742647,1660.9690979320198,1660.06844904255,1618.7844874785799,1759.808155510707
71.0,1448.0784116499287,1662.2204795166163,1486.142053066356,1503.5718390264785,1378.937686369425,1505.7113465649195,1723.969012305586,2286.6024833296474
72.0,1749.8933188905662,1977.405020213206,1794.719423072672,1716.9863028879342,1840.0496482886729,1783.7330948677686,2139.6831755742746,1981.3811662687438
73.0,1412.191408865116,1578.3517728461147,1375.3148847384878,1474.434081832513,1341.6314754092155,1480.4622248059152,1566.1325351024839,5742.086591713919
74.0,1660.9979337210455,1897.4991678181898,1674.7476824612797,1702.4590465005651,1772.0781203983381,1653.23868419226,1679.4174424293926,2373.2392819526726
75.0,1387.2419583771593,1588.7521611427946,1382.362893544344,1518.228193119943,1344.8960542913294,1432.1230099844815,1647.4882123551872,2880.0570413641676
76.0,1732.6710239678346,1944.362919147982,1741.7711431339196,1633.4626416802253,1864.80798376777,1782.3511899076586,1923.3363778113387,1731.1806338800782
77.0,1288.8121067374454,1515.1229346664172,1307.7554722488999,1418.656406680064,1311.3371114645822,1314.986805575333,1594.9670929817212,1419.240005478115
78.0,1665.55280759607,1888.5491118535265,1670.168635215823,1668.42104094714,1840.533544885537,1620.4341715390476,1849.2806260272027,1878.5671966936864
79.0,1412.4486006158527,1575.493503877822,1372.4306571506231,1577.0034871742223,1462.467523215902,1411.1723509694332,1612.276295577429,2498.4623707033734
80.0,1795.7759687410999,2010.118813780775,1825.4583673228321,1712.3947237898667,1962.7418059552122,1717.6802359786996,2000.7697788772023,2112.7171973494096
81.0,1402.6199794747197,1627.9768031192864,1459.4651337492523,1614.7077929906807,1445.5778056339018,1420.0344475833713,1487.769223794194,1487.1480633315264
82.0,1740.8834738698583,1921.4556830653373,1752.0236290333844,1762.3767691279218,1847.3067424495523,1744.46573263298,1885.9632230250184,1882.8712255639457
83.0,1528.741851604868,1719.2494915162106,1518.8439627526573,1647.5554961966552,1588.3157315899987,1549.3433421409015,1602.8622960369307,1529.8683626744264
84.0,1725.036038106884,1941.6530595950446,1753.7070594587824,1681.959142674557,1854.962372560417,1739.9921399427906,1793.5678585862752,1796.7723590716987
85.0,1556.6186894467205,1750.5109285615647,1578.7625963671308,1566.7898868680081,1650.0026155147796,1523.4666837169912,1696.1356494614506,1840.6897506149228
86.0,1900.0065797857055,2035.8953478199505,1853.9051509064534,1888.756792346979,2055.431153716166,1864.8591959949338,1899.8511839359876,2262.6475185593354
87.0,1617.0177762541143,1865.261786799548,1644.0942234666793,1491.907282733857,1716.3583270753863,1668.7403672256144,1749.9358386955735,1629.7647971652277
88.0,1901.1816278674467,2136.5167748432605,1941.4902529030749,1739.6394976992653,2057.7708445411045,1886.091303398701,2001.3735128136555,2552.299959421513
89.0,1660.7872495801819,1906.9294093198123,1703.0725812070596,1659.614959476678,1792.3121299942627,1749.1584359110661,1745.0284667426497,1794.854932826068
90.0,2025.5645055476223,2256.9277404788395,2082.7968058105203,1895.645576406082,2177.9343100431292,2238.6655496974954,2237.007734626042,2025.4447317064594
91.0,1822.203129194122,2004.321977887726,1830.8838421758167,1688.1969404496153,1986.596090242452,1888.7062587420814,1895.5725143480158,1925.266039051041
92.0,2110.003781181796,2324.1087775533624,2147.4038281976937,1973.2889880544512,2325.491906424045,2089.188921580395,2002.8034366411634,2064.8925152286943
93.0,1748.8182044787682,1956.079576091072,1790.5428715634566,1733.403313325081,1923.5909644393241,1764.085646077196,1795.0059707386795,2164.661657963807
94.0,2054.008248075085,2275.6339875334897,2081.6420219484767,1864.3308763481284,2282.2800540050516,2034.5101891380934,2144.311901415935,2113.0949519506066
95.0,1911.5997230596256,2063.234268304114,1919.2800765321144,1796.4203546180681,2074.238188179151,1933.3885939780782,2068.8571134338827,1890.3753405697037
96.0,2264.7704214509467,2441.38146650952,2273.1067589963977,2020.0250736721234,2491.104486157314,2313.3321030647594,2191.801735445419,2170.6024264242587
97.0,1995.2372904029864,2075.1699007044085,1978.4600740018834,1905.9298290826086,2133.694822164318,1981.7574003443158,2124.569544268172,2170.4589585743506
98.0,2304.5067153689124,2429.2574029447264,2280.204710885405,2060.900629662759,2564.3559887098377,2297.8167781600782,2163.2574661122376,2356.941158344608
99.0,1887.1577373145476,2078.7036418097755,1925.1188834696159,1846.1357643585472,2112.162426277685,1891.1977012624209,2154.1117955889217,2340.103971204546
100.0,2389.897321614404,2571.2282026150406,2455.94116884599,2149.875242773695,2662.0192906022307,2368.537993077782,2409.994895803331,2370.2692830852056
101.0,2110.3349848629673,2225.6491296566574,2133.2081248812865,2004.1543738298424,2279.124142889311,2125.1836179138777,2288.5765772617633,2118.5081821420804
102.0,2506.217409531574,2642.2271302478075,2539.981665549447,2241.94949575515,2756.8381522616082,2486.2930902504386,2417.3026056808835,2960.850102532269
103.0,2125.3870534225866,2227.769608353129,2147.471360356005,1955.9753771308785,2287.7076860764264,2127.2983901093226,2060.62689965781,2962.4567312340355
104.0,2454.8630805088374,2622.6004561490827,2495.8693691399512,2269.65241828023,2689.9515664936707,2490.5931314768436,2410.9874801404,3122.10102161721
105.0,2109.71253798602,2214.791140096854,2119.11455690665,1976.7239042590872,2269.128116596886,2169.732006125186,2251.5470547670925,2108.0754840936856
106.0,2451.2343638746074,2604.759925236407,2496.9322325644525,2168.2849994274943,2690.155049727827,2351.8006643812278,2233.8441880845508,2926.667749279321
107.0,2015.226745203053,2145.393242221883,2078.64933204505,1980.5933016914998,2155.2046612604645,2007.5957963746177,2101.226709002562,2581.2391737502776
108.0,2497.1168757712576,2665.6344787400153,2536.522846620895,2315.895073733664,2739.603351801862,2533.1913078071616,2407.8148662854305,3099.406725654484
109.0,2055.606835088081,2116.578521355252,2047.5180212814628,1926.193250912009,2226.8056411774874,2025.17602763755,1951.5174308782225,2828.1038907664224
110.0,2344.723084835237,2531.788888424079,2424.4579649234192,2204.360559853083,2563.624665108285,2356.4806077390417,2550.7328635466893,3270.1884491832498
111.0,1943.9065620617578,2082.9365162328536,1980.1043912224516,1950.2934414666452,2169.431972606555,1991.9666445258758,2280.878206581478,2360.2070891248936
112.0,2448.880086224959,2606.1922625411553,2494.5962736651372,2227.573716141389,2676.321432661626,2482.567654475654,2365.0327034664124,2562.7496601342787
113.0,2032.9478566535731,2114.7392334271963,2041.1581922560931,1815.4510330233768,2191.7188241700755,1997.2933748571788,2018.0318985846661,2364.3498623480373
114.0,2448.403106258074,2633.6352022619476,2519.8046487909724,2155.0474872556415,2681.2895658511934,2479.705268307625,2529.1095600912927,2652.4574823268736
115.0,2010.1661068819406,2100.648593085201,2045.687634085199,1947.5675487950136,2172.6836259177385,2021.3914170348942,2130.5296305156576,3020.1531336692074
116.0,2523.915101991205,2657.983537909901,2530.7179487680983,2297.099487552211,2737.6057821954846,2496.5501991181245,2794.422903678969,2801.7549517016364
117.0,1936.0320611857494,2060.3243151665006,1973.4845083297143,1886.488622699974,2095.414125397189,1964.727521019907,2038.5514842168484,2165.9504272936388
118.0,2640.910245391299,2801.894625115893,2690.560444187278,2350.002838276167,2835.7840759693627,2787.3355208421067,2624.742391477134,2309.1102342866398
119.0,1932.7072154154805,2054.445550221209,1988.942737384582,1992.5537883470977,2133.591030784192,2001.5816122324673,2025.5676985053294,2152.6420615304487
120.0,2651.1053506930634,2734.0342121449917,2673.281105838229,2381.7675789828745,2884.326772762081,2726.1493805506993,2931.363872345027,3164.733222350928
121.0,2113.864682428379,2185.8071486205477,2110.843886490995,2050.908121955873,2371.0450428438517,2121.66926447169,2298.404554644134,2479.16848697238
122.0,2835.509578356596,2922.7971877387668,2874.5614171700404,2522.9513197357337,3025.7206723064005,2914.7766961853094,2873.758950097367,2917.8310697529505
123.0,2222.4959929248585,2243.7725447949574,2189.0991547696835,2082.888040099609,2474.2449172617403,2255.0480188875285,2314.530065311928,2839.052680918353
124.0,2827.948815677043,2917.0660482683375,2870.415983468676,2467.4725516858284,3077.8069088646394,2806.3174779087167,2742.5360953367463,2648.4546383073816
125.0,2174.270053278229,2225.8148620642205,2186.14257466285,2004.0428681913634,2411.237037497696,2177.91296407184,2251.2004497067105,2317.6059478427674
126.0,2721.2632193462223,2870.89437171872,2743.5042588661263,2520.5355340822744,2965.560458807488,2808.062308912,2721.2796549868863,2964.769046746273
127.0,2249.4597778941306,2349.5763336575656,2263.1495248762153,2141.0669939686663,2478.364814039874,2226.0737905091137,2535.82915207836,2422.4575370982557
128.0,2963.128755851191,3042.2895523706716,2972.543318310409,2702.693108035094,3174.631498094729,2929.157314611982,3022.214349907013,2845.4208466479618
129.0,2421.6430731959495,2438.835372829207,2430.4027831206877,2183.2841281870315,2616.6961939643584,2393.8808110500813,2629.197907029531,2550.8733020628993
130.0,2929.6217973955568,3075.877183781654,3005.6251256565774,2657.4882622394402,3179.737251838933,3028.2770807214374,3191.6341402416256,3246.227478851463
131.0,2341.141374727223,2408.760113716745,2368.1808226597177,2164.7280574259958,2562.213695236634,2500.5052806192944,2476.4660285435525,2471.3827592423045
132.0,3088.0778951555335,3077.4512482246278,3061.1760812464263,2721.3507838664186,3273.7842807937054,3112.448823396137,3195.478780936751,3286.023002743756
133.0,2392.2970681840116,2457.1472252566477,2368.7759345641884,2300.8841113888434,2607.7466037585914,2372.7295986256686,2553.7103271122846,3031.7266348712938
134.0,2999.6300384454885,3125.6046167490954,3059.635622061081,2709.2459832231475,3280.549777470334,3032.0414905971506,3220.3315806971123,3244.50419905
135.0,2395.8986477426706,2496.1523219742535,2417.4626087056254,2300.6377147528083,2734.121951021794,2439.4087247993652,2567.630738138112,2650.265714723022
136.0,3064.480384993128,3140.9716410076458,3060.9272134726375,2862.2466495998196,3483.308297010325,3025.5227872188693,3442.7252241802976,3025.7823973551886
137.0,2316.283535951727,2417.2012109464004,2323.6855244540707,2346.3680378709473,2659.714185990009,2309.963368468422,2164.041543138531,2735.7281940285366
138.0,2932.0192671793775,3110.4694528481864,2906.895466686073,2831.9585331414323,3344.4007996241075,2907.3828197482153,2963.626988223702,3052.6083243725748
139.0,2300.257857961666,2456.661876404755,2328.65885010643,2215.231178132193,2716.0916459068017,2382.1885974021334,2588.6912658669207,3246.6943505303157
140.0,2908.8497970079784,3092.9314058599916,2858.529864422788,2625.7279429199216,3374.7409824011115,2960.206672311041,3090.5288994594694,3082.0368106179444
141.0,2313.44576010597,2490.408362326237,2323.283268894079,2257.2332538966416,2697.1807528337686,2386.0794139004997,2622.4386013727153,2816.2675412692975
142.0,2815.1542544163085,3045.7226461319356,2814.7547489468798,2612.481595731269,3347.5680562915145,2798.2726132183025,3073.3312754262374,2895.183974899492
143.0,2371.6178894349223,2577.5853464210213,2365.728591220775,2420.35086681134,2934.0771850557467,2376.301628335542,2797.5924329603536,2696.829884117582
144.0,2722.5320774791767,2996.1078116984995,2740.271660639984,2669.7866773974793,3300.4551389656267,2734.602548004611,3286.0906611201776,3154.9694334798887
145.0,2555.6687324892587,2738.5911348721725,2572.361283542131,2690.1358002828088,3142.7619556670234,2532.807999432668,2799.752554591334,3019.7377767014327
146.0,2797.3719044810127,3042.4575168829847,2813.223326111351,2852.2962899508757,3396.335670276497,2696.0738539468402,3100.01147033589,3066.0599064022954
147.0,2487.085280441202,2709.233400948368,2521.777011525053,2652.1103442730555,3069.0090881240985,2453.6816274508515,2688.688499395868,3154.459950606069
148.0,2845.430759378892,3039.174893487086,2833.5238074395907,2748.9497435352487,3441.402851593708,2876.378042003437,3192.220228754689,3365.1422448093626
149.0,2694.6324363989083,2839.3689326567624,2700.1457985711318,2688.263824886031,3217.6385110751144,2679.7912293008294,3025.587178433726,3164.677350954788
150.0,2874.5373230520454,3129.5015175079334,2899.6958232793518,2950.6918139201966,3444.9274207350873,2863.155439940778,3323.5414501324594,3612.1876506113886
151.0,2443.101932402646,2725.9370715953264,2488.498883611611,2581.6994056627473,3079.816327065897,2471.6447782119135,2667.7358778207417,2811.413711017761
152.0,2649.627684882252,2981.002608492341,2690.3997136564694,2690.643755709273,3273.6452636209724,2731.6585045066827,3259.4837401209647,3886.232118406118
153.0,2598.4481105956443,2796.106008447651,2629.599059547115,2739.795149522518,3151.4321372723566,2607.9374451299213,2684.822734398206,3398.214680717173
154.0,2636.8835766431994,2932.6679340212027,2664.144988339275,2728.9415862995324,3236.297943938503,2639.2899572904976,3133.9832675429657,3514.4133126744905
155.0,2442.2118952538262,2628.0478047529255,2413.1117842548797,2602.7877270081517,3060.514938252601,2438.417682835693,2505.634960885012,3723.755079150264
156.0,2676.710334797022,2900.1462031200613,2681.1041696249786,2678.3695383772074,3170.731584975847,2668.244150391168,2960.144359209696,2950.19426722793
157.0,2495.990779802573,2662.897412413586,2517.528417372881,2724.261936387215,3058.7229483789138,2486.2654960571867,3019.378618651117,3031.048868832959
158.0,2548.276634695867,2810.0769262801846,2594.06351413741,2738.0991352757983,3051.1128549609484,2537.823423493739,2739.8954239994637,3063.8743338838135
159.0,2609.991100086925,2767.031430674177,2667.1334885920382,2752.8878429709757,2988.3717054962444,2657.5606486905717,2980.775567036005,3465.3590964341934
160.0,2565.0106787576915,2726.4768037336185,2545.403978390201,2661.441623490595,3094.175183687799,2563.7611157998667,2958.257622683901,3397.3555832124707
161.0,2717.65730118334,2876.997650897404,2734.4805848866717,2758.1860951912186,2996.755813507008,2678.620484148408,2439.5928477121824,3293.2130521509
162.0,2491.4996691363235,2734.7104703105274,2502.8085776289513,2590.2902415540675,3038.998746294472,2541.3856917088306,2989.837213861421,2862.38659295675
163.0,2508.700504964588,2668.533959933468,2509.5483809487337,2687.1285611114836,2946.2632420384266,2545.7907871589628,2778.4609874604184,2912.5246426135172
164.0,2493.535982141021,2639.906403708503,2452.313326697105,2762.4419755227555,2987.0842520058873,2599.38212651394,3170.895602855749,2819.3789198674417
165.0,2604.085304414613,2727.309698783676,2582.896102315861,2870.322258534949,3112.261406064675,2643.0536330701934,3122.835259143347,3213.6725861473633
166.0,2424.681933223711,2568.2550450656063,2417.8424679901755,2671.943866665537,2996.896362685408,2482.7475335029612,2830.6296256348064,2984.9999827677675
167.0,2482.0277109717936,2616.8244950899766,2498.1739169863713,2684.5689940771385,3062.415716035343,2515.9838068079716,2952.333800885155,2997.0823410045914
168.0,2277.9247219973695,2504.2333545545944,2326.946867193664,2539.617466898759,2862.9307868861615,2276.942678736006,2896.348808207638,3436.142837440498
169.0,2602.9568571579284,2809.4667399111845,2625.0692661489725,2699.025720515534,3150.403570241565,2608.371210999498,3137.37820796778,3185.458696759975
170.0,2687.6191346933506,2899.4626708175365,2717.6896141985862,2623.7174361832576,3138.320284103171,2730.044293118106,3011.731141127813,2805.4444785285723
171.0,2722.162797708006,2881.207786621621,2761.4663059770023,2666.0972919208675,3171.2854436924217,2689.1708700695494,2946.421346956562,3050.179514874539
172.0,2561.604595233829,2681.9608614606645,2564.2854003390144,2562.8797594172393,2964.1393249454554,2588.3153785622962,2941.0174813107865,2863.3494504329155
173.0,2605.2355526129018,2687.642943952115,2556.9288352389226,2827.459434921765,3069.725467095137,2575.375963884551,2918.3892274912655,3042.959954828169
174.0,2523.8037008657257,2674.1579339711657,2550.5162069968906,2936.4621967537664,2924.031921883204,2470.9428341118128,3366.8415877084476,2822.5625033791084
175.0,2581.759726862459,2685.4982964875853,2541.5675486661603,2755.6105822573854,2981.180556643734,2608.9377078267266,3374.457320750864,2887.331527315884
176.0,2582.0120453287564,2682.700699447593,2553.9484941933306,2519.9125818733637,2863.6075525422384,2560.3516532873778,3048.304349902191,2787.6472996952334
177.0,2730.1463711357796,2875.7123698094847,2733.418806043409,2701.4312435412457,3114.615185105357,2675.4552570434116,2814.674255623936,3007.3090478722283
178.0,2776.4810248753765,2785.1768133869145,2788.976286643818,2800.135612502814,2883.143803995992,2835.7505188149244,3102.557170238074,2836.1195311722563
179.0,2699.728589475141,2785.6167201301228,2733.229155607465,2837.2284517214707,2924.176789815748,2745.065879157592,2916.874799016474,2956.1252005467427
180.0,2657.6116443928263,2700.3207299543437,2650.011566252593,2770.308755561207,2849.146925133807,2581.6812056003105,2931.398424008679,2752.590025675025
181.0,2683.7744892072647,2833.7733270621843,2700.3252060954833,2736.686806455675,3150.6847365025164,2603.7784679335514,3218.264288327785,3039.4293460763847
182.0,2816.8229361426042,2895.5728606271355,2852.9292310815495,2712.292906426676,3015.1417530637536,2760.1100313916295,2938.4461514934605,2911.873582040367
183.0,2822.4304010962055,2961.2586442051193,2818.039455646966,2818.801325548494,3128.75275669801,2738.261413276066,3128.9406087735806,3096.611821563677
184.0,2649.6916759298197,2780.4875131137082,2694.5196226529015,2634.3216467776815,2889.1540260610964,2703.78287297159,3378.727538074259,2721.8390054529473
185.0,2761.8135523870146,2886.0563316688613,2792.1116783244142,2823.1510871101837,3232.938390640978,2680.345065832876,3106.77704618917,3074.239142180044
186.0,2735.70500973128,2869.1250372593604,2826.6698137284875,2679.3747768896496,2994.3288351444035,2787.9910061205246,3131.234723992938,2866.2925452926506
187.0,2487.759593888099,2656.948347192596,2521.3396318987784,2689.0174667703127,2946.9476797844236,2495.570525700569,3068.6881274418997,2946.7241540049595
188.0,2701.814841824648,2725.2294790257847,2643.995562029719,2728.069016048414,2818.748311664566,2689.4888904848344,2757.0066307218212,2666.1323272387262
189.0,2606.0965479259116,2779.7252988109512,2640.5359678877,2648.9081467259034,2905.7577304828274,2600.7063660859285,2848.6469514119813,2817.039969172232
190.0,2871.6892819684203,2891.18128858323,2862.891144567336,2823.255133475069,2989.4531558510075,2843.6107430169222,2526.9993233176224,2778.5659462185395
191.0,2720.6279614360406,2868.0057934656556,2748.555039250394,2656.8402984079507,3089.3970382158777,2746.549523257614,3084.148718771793,2835.9904047924856
192.0,2577.7942797283686,2586.4570979977407,2532.5185789601096,2619.5669069364785,2648.3552413996113,2584.3629431520962,2870.785001890058,2583.9641438668436
193.0,2628.215989396679,2768.0742488494634,2640.8940980387033,2561.1642519128577,2894.914842647065,2657.4538369210622,3019.8289339167536,2769.1651464961287
194.0,2656.6723544072734,2780.6874527100335,2692.423790684389,2687.1435780455404,2641.234709110889,2629.2095451767045,2591.55472291765,2564.261579941581
195.0,2546.5542038152685,2665.6218181933777,2542.4869450546935,2628.179519079708,2961.570857193921,2567.5174530075305,2799.362097558123,2973.20637630328
196.0,2546.3712942466223,2661.2721557558175,2500.4384148960467,2654.9379574677832,2799.5257624353003,2524.547651804535,2792.27298080419,2670.9658376750695
197.0,2517.20665836501,2692.7818012200505,2532.8378506799536,2682.0056607516676,3016.819348530687,2497.1724839479766,2768.828010586626,2824.4771283232308
198.0,2464.6922219508683,2574.6040279157965,2399.3236967151984,2601.617640825829,2721.9801771251277,2504.0519510079807,2790.370478903685,2688.6893140159223
199.0,2565.4937165726565,2646.4118479831677,2498.5091174110034,2794.6073478397734,3138.9894974126473,2533.0114704665607,2719.4369068640312,2923.297894884881
200.0,2384.2860148637324,2517.792867185201,2341.1686769343096,2632.5136202253707,2708.2122096492567,2403.1189494507703,2960.3902298405574,2714.7060410955487
201.0,2439.8186155140006,2592.3232381782846,2469.064935591236,2696.4609733481498,3065.966606263582,2451.9391607917823,2614.0131350491433,2725.302091369302
202.0,2527.6603339201624,2626.442356928221,2491.243754353437,2715.397171134858,2833.129129134828,2543.248833005372,3097.243166536663,2889.4663987543354
203.0,2555.8198098322073,2639.005159733818,2525.9572391007996,2644.147627957662,3113.2942401288565,2465.6309369882106,2657.0698905186437,2902.212528540258
204.0,2520.436566566997,2592.6697782620586,2474.442004895093,2638.252367446032,2853.8445396197376,2491.7205709997943,2707.7751629727577,2633.6348777497947
205.0,2528.8475974850294,2623.053021913632,2548.5933521946477,2574.3283790982778,3051.613803056599,2480.0305655277857,2672.595876719871,2956.3383498522385
206.0,2380.4798003432566,2466.810723823086,2366.3620505590447,2451.9204947368808,2744.1614389396054,2384.169268344761,2550.4529167769015,2846.991231420288
207.0,2401.366621926734,2507.3377866828755,2397.8843543803555,2551.4381379861047,3025.1790294804027,2402.056765891716,2796.44634920545,2834.72230206719
208.0,2350.0406174098757,2447.584985534397,2321.04377721069,2491.573952377719,2702.2311006950295,2318.579440248724,2522.6088335288623,2529.1583893718566
209.0,2607.2092281654263,2697.030786153439,2666.292399344256,2795.096167462398,3070.3082756846015,2527.6324779820948,2893.452275301215,2791.2741356027987
210.0,2227.991281069742,2384.924815613028,2303.3331892335505,2419.668240391162,2570.5636254146257,2254.138912474466,2686.690299156283,2575.241737353096
211.0,2512.3180383480403,2608.717793484016,2522.800641389265,2629.19880275123,3047.2193500078256,2490.8194316155555,2546.5264060060244,2756.0963592598164
212.0,2315.0291944742257,2344.464124049805,2277.4639551341706,2476.491354794796,2687.426735157692,2265.568316255187,2478.206980778928,2559.043397586682
213.0,2599.339405631491,2704.8608050400635,2633.857371885611,2581.157219418672,2943.619637208388,2611.386102463777,2632.8030974762305,2669.1334745990157
214.0,2342.336489789387,2369.2070672411214,2325.577225087541,2391.1240445235135,2519.110381248104,2363.7104960199977,2532.90691723276,2516.2036802525477
215.0,2465.0655831507606,2565.1702962622717,2520.5215947670126,2364.392863488839,2739.409777280179,2485.9428689578344,2788.270858544593,2723.4329698309884
216.0,2139.5670172696236,2252.883945364183,2180.6373214557916,2214.7719790422434,2404.256876740737,2236.2340260728083,2393.2162103030328,2342.031297049718
217.0,2389.423393340451,2575.958676352497,2470.156273321333,2308.3564161381137,2764.5897563221542,2433.9390895142856,2879.4286035699015,2658.0180927499346
218.0,2183.703880769454,2292.824994523194,2186.1443420771143,2316.631383857264,2498.9219096618763,2225.957233346944,2458.4257117658417,2492.2549531815816
219.0,2391.4068799718707,2504.5082971813367,2405.743509076431,2438.810339393995,2833.116686830912,2362.0126650061347,2502.946861711601,2750.773893247633
220.0,2215.4205573055438,2295.343486653806,2237.244512579745,2394.624627254385,2510.820385997098,2227.488783803806,2594.746611893441,2487.6902357090944
221.0,2538.2103956497945,2619.60316110331,2594.4983886883315,2618.2685472464004,2886.8963333434235,2496.78978591133,2887.7500412039503,2557.0161756855987
222.0,2322.138735528787,2323.89606244267,2269.723245319915,2454.156832871306,2693.919468782608,2292.8527248103996,2705.0329571427756,2686.657350286657
223.0,2448.542585099075,2529.3340038292604,2497.0972070790517,2612.923526695415,2840.655026273727,2482.13132371517,2885.9742760206454,2595.662967316694
224.0,2336.535148874073,2401.5221628004742,2366.862283325158,2645.140353465711,2657.49676422497,2369.63189236574,2636.8199140254887,2653.3467501651844
225.0,2604.9928371572432,2668.3463845931647,2651.781876601825,2678.8984361620514,2903.1660903367347,2571.656123222849,2942.892602752774,2624.693417956425
226.0,2294.7985976948294,2342.933408369086,2308.6725707376236,2274.5405903944143,2632.7716376629564,2235.0956184091156,2331.666026607418,2354.74792738085
227.0,2544.088631619442,2505.5653958162056,2521.07760467169,2463.699383881823,2945.3649883767443,2453.83610364969,2505.456850118373,2561.728327674305
228.0,2284.7810307932914,2331.3792749386075,2270.8067298955593,2442.447509309474,2585.9390557402844,2225.7256862842246,2252.4125522421223,2447.3507889115576
229.0,2455.751312506449,2448.0522762517194,2461.528229600319,2524.5832257635216,2744.8994138717235,2344.2537882449687,2899.6556164402946,2548.893127589344
230.0,2363.4008976661153,2360.7124433213035,2361.857544037283,2432.4716888212265,2699.9361447033602,2291.8181659295583,2703.453868532899,2563.692861087016
231.0,2333.277234431153,2371.511748701571,2354.9906308223303,2401.352256322924,2722.0888035073635,2208.3588761887745,2495.8298945866,2538.8392343023897
232.0,2155.51470850905,2184.7106805604058,2152.9134456946063,2417.331502555836,2459.247324572693,2135.1387347436917,2496.640730995111,2407.165106274834
233.0,2342.8318354197977,2360.6868116491028,2346.3341281491935,2588.827593679003,2683.9897579503786,2262.7890850528042,2786.373962212968,2568.4731436640263
234.0,2164.9590419649503,2150.902363542115,2120.1035093012465,2238.0893159233487,2453.23620309106,2122.4616855872196,2525.8678785409747,2313.324007578644
235.0,2235.6549618308086,2259.270422762736,2289.792603957242,2411.771870750531,2453.958178799168,2202.167377077876,2436.5756850631374,2390.5494259926318
236.0,2213.5356773742305,2227.611974922936,2241.8392187437403,2438.695585176137,2370.402285585943,2225.4311220914806,2263.977506199378,2391.8666032074048
237.0,2322.813378633575,2245.722149420141,2301.451364398337,2391.7876935917297,2441.138532840399,2309.7041761917353,2480.973101415067,2709.9875644054914
238.0,2069.9135739620538,2148.282060888142,2120.8989708854574,2207.342653702211,2271.5027295094615,2115.7564075302835,2088.478701053659,2364.7483241741515
239.0,2321.5897348329645,2263.3865964542347,2323.4743593546514,2385.855630776597,2344.4077075733376,2356.416000738312,2523.3284563058783,2332.9993115345987
240.0,2213.7558072149263,2279.93781627523,2269.079537237431,2293.572468889267,2318.6434770947726,2293.5190480200185,2232.1414447593693,2398.5665317779817
241.0,2193.484526934579,2178.397651379424,2189.4388602036356,2195.0466853102625,2341.2035183628077,2179.4714531777513,2386.6495702620546,2341.7995912853394
242.0,2177.5569860820224,2127.0729031499745,2100.777495048625,2168.4202252091145,2353.216956151918,2109.8648339592187,2271.25449448871,2323.3609731548027
243.0,2283.802333637539,2246.4524713859296,2283.283042830348,2240.6757135453327,2437.1533036291735,2216.3061272317295,2473.0379906079506,2329.91925990123
244.0,2143.1738017316397,2192.5105829726353,2181.4642146565825,2149.460415257059,2305.218937895829,2102.532907733862,2278.656588585633,2240.0347023760783
245.0,2302.356522530881,2233.798318605353,2289.333478348663,2232.496257695166,2500.1462827017463,2278.1066943056217,2531.1390774760707,2516.357897422355
246.0,2294.7818271000306,2349.564163090238,2349.9832088596027,2337.4741516243644,2388.7964077344473,2325.6168141992785,2617.21684612971,2416.554730545635
247.0,2246.6374453764142,2226.3733961289754,2254.9820212770505,2447.6382520562106,2449.3381157834365,2192.5704116695324,2611.902575351025,2324.9148932170133
248.0,2347.406238877837,2306.4744067232773,2315.7959195307953,2273.9908022811433,2493.437168357343,2298.5761139254805,2686.4088740805146,2437.717125458151
249.0,2295.244359350331,2249.992089770289,2305.72207116314,2318.489917069813,2416.6488748179513,2324.3678515514425,2390.921271409847,2304.4761385044617
250.0,2417.320440462905,2323.6828669230363,2334.097362514626,2314.982151750484,2649.397238292761,2340.034748784082,2757.353958657876,2448.265682168872
251.0,2309.7210830455056,2181.774404597617,2285.5956061685424,2585.55776442243,2493.940111249243,2250.141715733938,2459.7450683844268,2362.8692054917515
252.0,2395.430163299292,2338.4207742086232,2376.153171890415,2388.804505673637,2589.6122298467135,2363.5929711000495,2637.2983418371864,2426.40443810635
253.0,2383.413770209802,2214.697928585274,2318.0674427060458,2510.4728897276123,2601.9735036096145,2260.5529050357814,2341.0003259481928,2505.9945360137835
254.0,2394.874329432586,2369.011467511563,2391.550543062491,2484.1175964586373,2605.9195463697806,2310.743103963737,2400.4983607658887,2405.747753312865
255.0,2306.580277783935,2175.4186316790133,2265.9808727283457,2486.43420880263,2536.0685138267513,2203.9303285495084,2638.651083808212,2397.7559793101577
256.0,2400.810165319748,2352.391927649927,2395.8911733110695,2442.6651434144974,2503.637688435919,2400.497997606544,2544.1505793419383,2486.2517006677062
257.0,2253.802246118705,2098.139351815334,2245.596271961535,2286.8861242854027,2518.966212260001,2240.481754087296,2589.124106870476,2443.731067734819
258.0,2414.8214564672708,2345.8479143879786,2364.956232180871,2458.5095069214153,2513.5026117539633,2408.8599196406735,2663.4168603637413,2501.950059539298
259.0,2058.0643434502604,1976.4091019890016,2049.597571237819,2285.242311814124,2248.2562390088847,2048.8971374088574,2473.4423938539367,2290.10810338017
260.0,2217.375138923683,2223.688740953578,2217.9274597692947,2356.4689821433094,2379.996596205018,2192.4881455784016,2625.181862877701,2357.1392308934637
261.0,1869.7077161357013,1892.3603293285034,1940.4562891211867,2243.4343700996715,2055.608077052112,1914.5488205370834,2039.369578146156,2068.7759826383653
262.0,2258.7119957657,2202.991776494923,2232.011789225487,2450.7652961823173,2413.933796793593,2221.444292001815,2381.1070564415027,2304.6762408983514
263.0,2059.0136434862093,1947.5520664049284,1996.378626161821,2305.8080634811613,2222.0914335267616,1992.9369119877172,2040.9695070476605,2237.7315200298845
264.0,2405.6958532303424,2338.3748129664223,2378.599924648221,2288.363129504743,2541.5863971043987,2353.7583316123932,2501.14068437655,2465.8065521799845
265.0,2023.0924010528213,1985.9873499885946,2011.75187486734,2209.4955316001615,2241.0854039914852,1987.3393090630539,2464.8162534772723,2248.6652661831076
266.0,2124.3144277899264,2140.910796979745,2158.9638662699485,2308.3200196413795,2410.6542412539757,2072.2260493654044,2374.703066473983,2386.938642334731
267.0,2094.4177897145473,2052.884870603456,2121.0229821208136,2369.58510952684,2242.10857315739,2081.829822290479,2533.2309978633016,2190.8512971634236
268.0,2223.7817605730675,2223.541800142996,2282.798659072417,2385.5186859959645,2342.128516156289,2160.2784430919933,2281.622132235206,2311.2782572194737
269.0,2117.641085803053,2051.737627399534,2115.22256225618,2308.0978323809154,2218.080823930774,2053.20957433664,2315.922864313373,2166.2004958756747
270.0,2172.2638819259037,2168.8940611977237,2186.563372940028,2270.6555807500768,2367.354397634866,2110.677288127856,2161.846943237492,2237.2156272870197
271.0,2074.33498831981,2072.06114751013,2072.82609424251,2259.558153328754,2230.2657700819186,2044.6435728336382,2376.4294284659513,2255.556237791744
272.0,2076.8815400227722,2153.728577870561,2108.2699674352652,2181.0479730699067,2192.8885952494015,2033.7325146431642,2222.7091871006114,2254.245394798278
273.0,1981.9281299194504,2020.7964151770373,2007.440630781415,2309.45120858183,2069.374246353868,2040.1323686271758,2282.9594717243053,2082.7518832655937
274.0,2068.785933357681,2098.3649119187753,2114.447528056644,2276.6533999527846,2162.2162181498657,2027.9622294447336,2377.0276707814496,2146.1006800087516
275.0,1891.095553795064,1979.7291508591072,1947.9894471845075,2076.140389432238,1809.701035894497,1833.2453121241458,2104.326393838051,2029.652762082061
276.0,1917.0911260289352,1987.9553175279614,1986.2634759212087,2069.319795821333,2086.293817729641,1864.3354861955238,2138.441857720393,2013.8332289607147
277.0,1992.295838147426,2025.3883492484035,1996.224692193525,2200.2091316651763,1995.1592243280375,1947.7503540828604,2339.0048227206157,2102.0443619894404
278.0,1983.3667041736596,2031.1340320887912,1995.6747909239782,2211.4584473833615,2113.7103836970805,1937.5435237184763,2444.8677797519513,2086.033662531804
279.0,1825.9426875269462,1957.0704144321464,1857.959788430014,2247.46462330762,1872.6233864732485,1805.295213876547,2051.550759522911,1932.852487222904
280.0,1952.1107625644745,2030.526348585245,1952.0563018745288,2144.858013046943,2164.0897713182258,1923.7293033608967,2289.1643592923374,2118.037037194497
281.0,1875.704466873238,1970.0397343214297,1820.7472493958242,2179.0444637697888,1949.8056866623076,1840.4484052720088,2640.6388100304553,2118.412978756641
282.0,2008.6734680315544,2145.1062418944935,2105.799418848161,2257.290631932537,2151.6016811278373,1928.9351257495455,2103.457813718204,2226.378573638279
283.0,1880.0545981210023,2023.1933542068718,1880.4652582769486,2178.2319327297782,1952.996356505152,1897.4362535850662,2411.5771323548165,2066.9188753122976
284.0,1976.2301838640424,2118.2966282341945,2026.753098013485,2086.472289577911,2043.0986862551058,1936.712133943202,2312.9867429898436,2003.845591433816
285.0,1960.2134762438216,2156.799063382337,2025.270080380819,2275.031175039019,2053.2712627268497,1979.4028847491747,2158.6992048685715,2087.763072875769
286.0,2006.0207231901875,2208.6246921148013,2107.832208784414,2398.5396196405536,2120.077479541063,2065.9554380241193,2490.5612214653693,2139.994644091835
287.0,1838.0990830384021,2071.895658324068,1877.1454913496702,2077.087954403127,1885.6975438651677,1874.9615215454949,2363.03410812096,1922.8485280284924
288.0,1937.5442034183156,2126.444678702354,2010.452780233245,2035.8494337261625,2050.2964687757158,2018.0792400828077,2546.0430386694707,2046.984838217484
289.0,1830.5116718038382,2089.174060859849,1834.5589600816254,2183.5403658937034,1874.5667121072984,1808.01754126865,2026.0977997974633,1954.9721494716475
290.0,1875.2328632189326,2056.718197149297,1907.201928270075,2183.729265322078,2002.4850200433905,1952.7901757632296,2331.609423326324,1972.9111493834732
291.0,1842.2430213501527,2172.288463431969,1922.1981582916276,2049.656824226717,1855.1455933608338,1878.7013550093002,2089.2137178407606,1859.9915754813283
292.0,1914.223260664204,2092.429280910337,2001.7906221909582,2157.126307255974,1884.6093716047317,1908.313344681963,2054.220235200653,1930.0386357112382
293.0,1923.6761167380143,2139.3383088636533,1941.1041671181902,2260.705672328638,1962.621261767351,1863.2279816676817,2177.173755447159,1942.3824727158978
294.0,1790.6624522342008,1952.3231018000456,1813.8465921265122,2239.4827535942018,1882.5494936452174,1748.575467068133,2198.1480941996037,1939.0556271815453
295.0,1791.6230826666633,2083.362799878776,1868.3001292283736,2201.7709526125545,1797.6380586115968,1804.6282305111447,2099.3851181531722,1957.3911020449725
296.0,1711.6981406460181,1905.0305393985782,1815.9212818844592,2095.7109154702503,1631.5665301857039,1724.5739817009178,1920.7047377102192,1855.9469756661767
297.0,1735.46484413892,2013.233725484703,1774.585342996623,2134.4069869171085,1734.1198983374409,1722.6186403337995,1777.185074271049,1831.2201474610306
298.0,1720.8380861475532,1926.8839470923776,1772.6894408472988,2045.6959505279424,1729.3321426511418,1696.7168974524213,1830.5286882561566,1803.8979532332266
299.0,1670.1058179606575,2004.307471061913,1721.589636458282,2015.9678152779277,1702.3781907343673,1680.359154407563,2261.6453840947515,1856.046497793567
300.0,1776.5835968337049,1972.1724560617165,1768.4582501984858,1967.0711510941549,1857.1413770039946,1730.4976200631395,1861.0486438097353,1931.7650818454683
301.0,1698.6826365962277,2022.9725698603481,1744.4595703023474,1928.2340333726859,1768.232974196522,1654.7298678586071,1803.952259653424,1785.2697464388943
302.0,1733.1492735647555,1980.752487615448,1756.952828380623,2085.329256794213,1731.9990351121953,1727.2511691249235,1997.2051807305374,1905.3436471737805
303.0,1707.0538626286582,2042.1275859114717,1714.2520630286483,2024.9171892102127,1794.7168193955304,1655.480106449562,2134.783928799226,1804.2541813148168
304.0,1710.0182232510538,1958.8386138789065,1733.5694039733246,2022.5957130566796,1787.4370101897503,1711.984668620719,2174.5428659008553,1848.3313460264822
305.0,1569.4213837989876,1938.5733498311142,1619.189918878233,1966.605979616348,1711.8264765938682,1545.746087168944,1990.4353158825747,1717.8758475095115
306.0,1615.164014853412,1885.709030597228,1657.6449655221973,2071.8547319673107,1740.5525960486,1601.8553831810582,2019.4650463458552,1728.9911291542876
307.0,1686.8129393515514,2077.4302005546024,1751.891703071955,2080.3204590679907,1761.8337041578886,1686.74409053065,2142.2364170249084,1734.133230689224
308.0,1710.0833967049684,1909.934721631302,1690.0024134965327,1962.1021840214114,1803.6124915180312,1600.6736250471133,2013.4838162570231,1836.390413586331
309.0,1794.8251791852897,2085.6545206053484,1828.7709388046992,2002.365696947258,1785.9999123612754,1773.7217297524548,2121.1464692269815,1827.2131398485717
310.0,1700.997083630938,1987.060592351251,1754.3651637578407,2057.3381555545157,1672.7006086930146,1662.4389887469065,2017.6910826742576,1847.755218467599
311.0,1817.8647481727112,2075.586003361081,1843.0844289431593,2021.2218243719358,1784.7400614026967,1801.1788643533855,2194.719447292724,1887.6828630115574
312.0,1720.0183040402328,2038.8321464548974,1753.4848075131254,1793.4475803205478,1689.2690733822049,1691.6849736729296,2008.442155279549,1731.4303994236714
313.0,1763.386576165226,2048.384511247055,1827.9446873987486,1925.5495946964065,1782.0683460075813,1774.9183720720644,2381.8775441237553,1886.6877844323162
314.0,1731.5802301591548,1983.0170628933658,1764.7994157708333,2040.0416043604646,1710.266004568969,1718.7083579852201,1961.3456204383326,1786.211135850739
315.0,1646.9864192568332,1952.0668799530772,1703.7398939000657,2068.141721960645,1747.5544127620396,1681.6241411192602,1879.3116409152192,1826.0457428842167
316.0,1689.849046523559,1939.4807089209667,1705.2575239138441,2055.2156345844805,1789.9541055330005,1670.0695153325112,2068.7607774532094,1826.4951641700716
317.0,1605.5665289615363,1893.5048529208896,1592.877792663393,2177.405426111604,1706.072472580621,1591.6860819273766,1849.5689514737546,1883.6624901624252
318.0,1588.9979947335428,1905.3762225661014,1643.2298716371145,1959.1729814640285,1667.1065097619032,1610.8889518517808,1611.2167625766044,1692.6109927178236
319.0,1568.6250808115776,1887.4742284290812,1627.8143618279441,1928.961454935408,1688.629155278581,1477.677246483425,1765.798883194473,1686.2085971619613
320.0,1479.2947059623573,1842.050330551232,1537.755468165825,1942.4219475737102,1552.322961458892,1492.0290667512431,1522.1344350750578,1680.3509095693169
321.0,1536.3125331309009,1931.3193338360738,1611.4347747479715,1895.634826280362,1637.455566891589,1548.3845395473843,1860.371663179885,1684.6991509566253
322.0,1586.1835356354154,1918.2140644753242,1608.9587028206258,1973.9102442962028,1554.5314292602527,1560.6839140396187,1876.1325998668563,1693.6151160449685
323.0,1474.5657689115014,1862.400224458521,1527.8215634987228,1906.260002778709,1536.1179486317583,1467.0764336047673,1839.2055975484252,1576.0221050067257
324.0,1558.0580796415272,1871.6641854768784,1578.6325488105826,1902.3410438212334,1574.937104178624,1539.4765209933146,1623.1947397701153,1728.869891884489
325.0,1373.221860027464,1792.2900921849055,1446.214462491042,1824.753458100113,1514.7673649897279,1386.380471796256,1597.4648147900355,1642.915300025211
326.0,1431.271829114315,1774.1747594798815,1423.9102689203644,1889.6837759035154,1564.2569063084927,1387.4454225382933,1535.2756210515195,1602.3252366810782
327.0,1415.9871660729261,1846.5228763611424,1510.3129118967893,1793.942796272081,1542.7902221651684,1450.6274074650573,1701.3010897103718,1690.9318920446863
328.0,1315.4271247349604,1734.8755159939653,1371.24667066537,1646.4233759148951,1349.485879519058,1281.4140766100104,1691.0995404525615,1456.8307406951208
329.0,1365.1332345867997,1762.1722012949845,1407.475763502119,1804.4709744988802,1415.1444776120827,1378.032535965584,1578.0965039742507,1496.4270629224743
330.0,1293.0506563040917,1704.5117850885515,1344.611698516765,1779.9390190317397,1246.2973310547284,1328.0333554919348,1500.0501059656435,1351.3312848806277
331.0,1435.6016011842908,1728.4693278549273,1429.6035543037722,1721.863485360021,1466.4671079932027,1419.675975459919,1347.2673234030506,1589.3587371135961
332.0,1273.3500575064097,1635.9354263560567,1298.6318266335602,1708.9976071613805,1250.77843321214,1274.0763074352567,1655.9493785245536,1408.7765231213405
333.0,1387.8416039268682,1764.8230902580335,1438.6053662158083,1695.7061916057282,1441.0753399473801,1396.6692788598098,1593.28674785931,1644.9558315173476
334.0,1207.6240858653175,1634.848484958606,1265.02089738228,1657.5483912136915,1200.8313018128322,1251.0377084758543,1610.3133426969603,1349.6087655286685
335.0,1272.4504614986174,1738.3094073229247,1358.9258745085347,1657.520326115774,1324.9358598923377,1330.9006414707771,1276.082395252828,1391.9541852036093
336.0,1153.2669805269634,1623.4694544838517,1206.4984098492334,1502.6204393586734,1145.4186701872893,1160.3334961815658,1433.6762074321168,1289.496983915948
337.0,1407.1616371034695,1737.6555085655068,1384.386523927886,1779.435079085182,1443.2044611154333,1408.193617464574,1534.5430687562232,1443.4683520059757
338.0,1287.4734809614365,1732.681043781143,1310.3647414406528,1648.9235481569144,1308.0701966590927,1300.1245206027336,1617.5159464644792,1392.2996101438691
339.0,1455.2571970190595,1840.006613246837,1487.2907407374257,1714.2977025501025,1522.1243813690742,1442.4893860407446,1650.535065040427,1740.089675753597
340.0,1154.308889064476,1662.041941692408,1244.4761574886436,1533.983944436077,1165.7070334030607,1184.53615494032,1326.7085823183731,1286.8614978396517
341.0,1513.8326294651115,1898.3673741995162,1576.462422859227,1901.835399060793,1519.6032890677657,1549.0237484029792,1886.8205340771303,1580.3723440999086
342.0,1201.1944640640236,1673.8368023320575,1273.4309230515926,1662.312808848666,1222.5726206442532,1201.5793280178953,1500.5244831393904,1333.5097493513124
343.0,1488.8507740405598,1885.6971077276112,1544.0210808734223,1792.5601509189196,1527.6499471877405,1499.4431373761968,1777.5975112090819,1465.0541754651285
344.0,1213.364149627924,1670.8489539983057,1256.2990953079395,1576.1979710559222,1244.444250946757,1204.5213045409332,1306.3264373324114,1323.2528985490917
345.0,1475.5885921428635,1873.2419493575167,1507.632350033114,1716.7669605837366,1458.3074844331236,1463.090489183621,1705.3613439494263,1508.6874869707146
346.0,1246.0977083482342,1712.2678029218314,1284.5002619061054,1639.721717566263,1233.583755779665,1250.282976086966,1508.666833006059,1336.3181596892468
347.0,1422.1198409093104,1883.7707666748456,1507.824699869295,1578.7682405221808,1417.195310647566,1447.0420245206835,1718.2906779426394,1427.0285023359804
348.0,1174.889666968964,1629.5953395930894,1204.6183582104634,1524.457620438727,1190.757043564971,1141.518110173017,1145.4095146956222,1263.697463074337
349.0,1275.1152022831793,1750.1889457673208,1347.578942677219,1606.8825999776884,1301.2096147568743,1263.9355625411629,1269.4562769364334,1351.77439480319
350.0,1138.4387365558307,1616.907934899398,1235.62556427844,1465.9848112619031,1187.7601625486716,1159.6191314272496,1291.4165069138787,1268.141819290062
351.0,1384.3993548874487,1811.3810688394383,1400.5034826770266,1718.2949269477856,1394.710135319365,1374.2010265711244,1511.3281590213028,1419.4773782018112
352.0,1054.1872837166632,1577.71334216028,1137.0019898820867,1587.7518836396305,1138.6474219433317,1077.63922697955,1223.0241293647189,1229.1595324146494
353.0,1167.7659079186287,1694.840708719109,1220.7967261255124,1676.7199975955114,1282.4966325728947,1154.480480236568,1326.9693547186153,1403.3159997662453
354.0,1096.597021511346,1567.4640249137267,1124.656843287276,1503.7459370831252,1165.6966591337039,1083.090844693155,1266.35679167473,1199.1339013199283
355.0,1286.5908452799158,1730.916232489689,1299.7782280885926,1479.4092326974521,1344.3087930320041,1263.776132448361,1415.4115148267786,1356.4902756155354
356.0,1176.8323185884979,1581.762347545013,1184.6027794593483,1497.512702205339,1206.798542863952,1142.5717525972645,1352.1740393174287,1270.7708064274834
357.0,1272.6759891597383,1769.121919897753,1338.2424633947355,1549.373026845008,1362.6566180112372,1289.433803671183,1541.572199650963,1392.5111601736924
358.0,1125.9673555237202,1587.9251744212045,1157.8639391376455,1426.033751545187,1176.3014838566085,1128.8420133160685,1260.156658580446,1344.005454359913
359.0,1222.8063462049631,1718.6668674703678,1268.6733717519585,1596.732586703479,1320.5633378202315,1240.1118093360753,1424.7415294389284,1436.6720868651344
360.0,1093.5589207770058,1603.6976717918158,1147.5433849349158,1475.3944142105763,1180.504098593854,1086.1740290669875,1406.8477170580563,1236.3223374529375
361.0,1330.894457385337,1765.967401173437,1354.4042302467794,1712.329254181459,1363.6274168438897,1339.6771496119034,1430.8361720561234,1357.8819969512274
362.0,1095.6200484277424,1603.4556159377282,1127.8574251533842,1488.5758343832424,1205.5653215975904,1081.4849640494783,1064.5844268905237,1188.0535203681738
363.0,1221.1809432029916,1756.2346881759588,1257.5758035099807,1486.110203777803,1319.3782731197869,1212.0940149227426,1417.6288014988768,1453.214742934814
364.0,1014.0924275055081,1611.8324175055436,1068.8363505743635,1527.1041354371246,1155.4320909029066,1003.1861534874248,1188.9501108967233,1239.2686551925262
365.0,1267.9329531200485,1712.195845559664,1265.828980747991,1538.3437787812684,1354.5604362293539,1245.2865896319952,1273.8219032370118,1376.192920281619
366.0,1044.0608916616663,1682.8737172902306,1130.9809038349078,1375.788657914904,1179.3329576886667,1017.1504199804978,1244.5052467780754,1201.3782925065746
367.0,1281.2412716542278,1768.3059356878746,1338.5070871794578,1591.779421600471,1321.3302718217349,1275.0699174408924,1316.8914790418596,1331.5397503445708
368.0,1000.418466048122,1609.3151312929024,1057.3280266565782,1415.717227370124,1122.2423590502447,991.4029406896087,1094.4272857098579,1120.564900664112
369.0,1199.5620285107927,1677.6815180267365,1215.1737157210064,1509.7019840001851,1279.8921038197009,1190.2280305351721,1230.2348669627752,1269.2385368338876
370.0,979.8891491131592,1618.3461489520923,1064.921433238349,1400.9531023820205,1131.8299808279478,1006.7604874415806,1107.2994498098985,1180.2459422497086
371.0,1132.6653536893675,1679.6465548817603,1179.16539671779,1478.6054126670304,1248.2985339427253,1108.8016858868111,1381.124484543774,1245.5595254879097
372.0,1008.4773596295648,1643.7750861775726,1070.6962766421932,1428.404366476913,1148.3187300712757,1011.0401392664406,1063.2021280050453,1200.3956982460027
373.0,1123.693588283524,1698.5764539512277,1180.6269743305745,1466.8056034570593,1214.2173784383544,1148.3013152560486,1263.4139115338164,1279.887533248667
374.0,982.7392566005467,1604.960384412752,1060.7516914247667,1393.695017226116,1137.7622655473015,986.2547748344797,1117.5749899570183,1262.923992520897
375.0,1187.921051073134,1704.9017125784326,1214.0143688695086,1524.9399771216817,1278.9502083310774,1175.8920417096645,1459.721978333681,1471.6680480264272
376.0,1016.4101145617137,1628.1574524371736,1103.761994529503,1498.8822427262583,1122.9058529286358,1030.5626881630126,1116.286725069055,1283.3387989441896
377.0,1098.7774667932736,1708.8468873445881,1217.2148576925035,1471.6122074629398,1211.493900613745,1126.7329350341572,1395.8101176281193,1262.4417636466353
378.0,1070.4585081001567,1604.737679665098,1112.2693639476297,1531.4889955042922,1169.2955270641962,1079.3938500692495,1119.6201299542786,1303.4682929885164
379.0,1179.7082838181134,1679.5015017494322,1195.896730266862,1443.543769690863,1292.134539201173,1156.1037353184586,1300.825682230261,1273.9852251693355
380.0,1111.752871430154,1648.2424208936295,1217.4717260935029,1493.7045228206964,1220.9338112228247,1135.2814488687115,1116.2309080182638,1289.4988160691712
381.0,1247.551652903986,1692.688242290536,1300.5059224474016,1494.2374795434353,1310.9818054512953,1252.0839701590612,1462.9837358984378,1301.0332735420584
382.0,1080.9433527754318,1641.2988441039013,1184.0018506676686,1424.4241365372745,1182.6766175444627,1118.6485344526418,1246.4885517612158,1310.7760404704088
383.0,1073.9339588341907,1641.0759243264483,1106.071415964241,1550.9971729973313,1200.3108566844369,1056.5515338067678,1369.7809710521035,1239.801707870146
384.0,1046.6669939541118,1603.715203688108,1107.7762242563783,1473.9569964790312,1086.141677765044,1079.634043132701,1198.3045888281754,1206.1452346239848
385.0,1104.333873008881,1645.120130247185,1147.5590751335305,1446.0541387070964,1201.725695077535,1117.3806734920365,1454.0290464710106,1268.6504293281428
386.0,990.1643478141538,1562.0972810775215,1056.9920771699817,1370.1801777038072,1088.5339105972866,1002.3194545257834,1151.5757448448617,1085.8118019994815
387.0,1077.0402020625017,1637.5263079746067,1123.5894079970174,1425.7786412859764,1206.7140675485607,1053.9080586549317,1440.166506927273,1249.8431722815292
388.0,1007.9743109313338,1596.9010958176366,1096.733387904712,1441.649667046864,1104.1448316171395,1018.079993529597,1290.7945301821462,1156.2938746756543
389.0,1105.0529179379103,1710.2517827875167,1173.1864689944487,1468.5055843736077,1270.3693341026612,1146.016078629981,1223.3368600197773,1334.6477174171778
390.0,1008.364992436305,1572.2660398225764,1055.7017437189247,1410.2882247288694,1143.0099882989155,993.0022101938948,1036.8289428339508,1131.2781660447474
391.0,1055.9027359435674,1672.8051654269293,1126.3012141442505,1457.7638009584246,1259.5670949639577,1061.495332082779,1320.3657717014657,1272.718695113965
392.0,979.0999035121647,1525.599060104197,1049.4000241600418,1304.2737933505348,1125.4127260812106,973.9877431274731,1051.64773276679,1077.8506795404514
393.0,1047.6110029476897,1655.6671952444826,1122.5001550063128,1438.5796007696126,1259.1464870553664,1081.200082668019,1255.3712851549894,1259.0826101820721
394.0,1005.5087500252768,1530.6819266438254,1052.4800590348345,1443.5974403937173,1122.5406288758002,989.5945739101031,1139.1383155194305,1092.543586587227
395.0,1085.5382611267632,1628.4030239266267,1103.521601073954,1504.4847671332707,1289.347282858654,1070.5576167610084,1282.2921009673516,1259.445647257268
396.0,1114.9292535143572,1571.7517588660403,1185.0602166422063,1317.0198212540192,1211.8163898607934,1117.071855130563,1266.7406106226506,1225.7088150282796
397.0,1139.2231574101027,1702.654804335343,1202.463879030174,1579.0645662975805,1335.9631218288057,1163.7048104608843,1496.6323927822655,1296.600085544715
398.0,1135.462121594885,1554.231086591338,1177.647895914101,1436.8091246133197,1244.2942455722455,1144.5291043931338,1296.5804349493667,1248.626255814179
399.0,1118.6520169693902,1647.639671226707,1156.6128352679257,1565.9597449939472,1297.2173688985504,1144.0740329448424,1044.3858226051038,1357.0164004340957
400.0,1146.593640358861,1543.759927679783,1199.1354913097737,1392.326427568921,1232.5274687234785,1160.8281520816272,1234.2351214595342,1161.5408252465904
401.0,1119.4381878490005,1628.6256964626962,1162.5421616319538,1416.387498938594,1200.7778164131619,1135.7087074614903,1279.365093482102,1249.7843552861327
402.0,1129.3634158032203,1529.9535864173608,1234.9145952309118,1428.8622017230914,1164.292406798218,1146.0138507217705,1359.291799292823,1173.975846766046
403.0,1278.4233855080054,1694.9468107272507,1307.1779136786029,1498.5873546909545,1315.3277435585271,1242.4026364356791,1420.2450400757555,1295.411036101829
404.0,1217.0829413627418,1531.3051694535147,1270.6442292614975,1393.9773303617678,1226.1372243203089,1284.89493142776,1546.9092727458935,1198.4467230096766
405.0,1179.825744416798,1657.8136917935321,1257.2182579978619,1461.26736801274,1244.524551825826,1171.9571557237769,1521.5781179379012,1253.5452516808075
406.0,1187.7367852901864,1503.4725443224218,1182.3363642662673,1305.3360363051722,1230.9157369217462,1193.2437938878568,1564.861727114352,1224.4602021321173
407.0,1167.5432186026123,1604.5948833400332,1186.4494790885124,1460.3287711838282,1255.858865438286,1124.5880473495388,1125.8952121465318,1247.8849105139907
408.0,1232.7175229476795,1536.1640572228052,1274.789308131166,1403.202952633957,1237.4265332884554,1243.3186478000425,1440.8363074816705,1206.6268804302852
409.0,1246.2703526854948,1687.6600406948526,1306.615689739342,1528.7160652569064,1294.8091381754082,1254.9347059396496,1289.9885771834338,1257.4031959557792
410.0,1181.1994224441173,1484.612279931511,1227.505830567096,1352.2550033500227,1192.480310349934,1198.1250355083303,1395.9024119751025,1316.6363917171375
411.0,1217.3183889119182,1599.9189058063089,1231.3600520945104,1380.0164762386357,1287.5411717150162,1218.9654637059255,1311.7554298468413,1276.9244399253348
412.0,1233.9081367787887,1540.251422009527,1318.664295277371,1446.6766488488995,1224.2074543235537,1267.9174650011296,1475.6651668261386,1183.5185189420972
413.0,1381.336317050905,1745.8148458502508,1465.7201232767893,1434.300364071651,1443.8495017190028,1397.9606685003187,1588.1280350350846,1416.1700776364166
414.0,1332.3922725401549,1596.168903596131,1393.9080233063476,1340.3369735291944,1330.4824076003424,1354.0793491182008,1521.8996392355582,1578.7296884193938
415.0,1499.4474043444395,1776.9154962247355,1525.7171636730247,1586.5840171019604,1540.8221607423054,1506.5796590977498,1521.1250730587394,1504.1954554765089
416.0,1444.1921180531906,1616.6441582601929,1469.514190609085,1473.0366546383884,1421.6387544079334,1456.9340334192527,1692.3144155165596,1342.5058646686311
417.0,1609.4884780611287,1858.8818426541798,1578.482480900583,1722.699938135583,1678.4952662884132,1559.264637509335,1671.1139270034641,1549.9379015324212
418.0,1502.9429945673378,1608.4998447254457,1478.576515429431,1560.0859642544472,1501.7550193447514,1474.4583476859577,1622.2941653773403,1422.9039630170926
419.0,1529.9934698207799,1807.2247165077276,1535.3977177994086,1737.3877495832987,1600.2043357859072,1534.498595966588,1783.8100363520305,1523.40269196657
420.0,1425.8020332723638,1552.1926030213187,1398.9837120644327,1471.278631522508,1458.2497821242819,1419.208400659246,1526.4623486406967,1427.3906301961963
421.0,1575.175541849987,1822.7431746903565,1585.1929138307198,1671.6336897204353,1618.739052299778,1582.530314316907,1657.421409959595,1549.5703795811673
422.0,1335.6711520934764,1501.8425306811027,1340.1520340484403,1359.8893674606352,1332.7209875241056,1356.4506924865896,1650.8706628765601,1298.3992905571881
423.0,1427.1816524687754,1774.597170750787,1481.4685468353298,1529.9456945783434,1478.0411860341007,1436.3182158160078,1621.890591347038,1425.1531967679082
424.0,1349.3753791062572,1523.7240310458808,1350.4868646979426,1373.8128390766763,1361.384835592954,1350.0690210513658,1588.0940916729999,1507.9584662834488
425.0,1490.5833872486335,1818.1731698980986,1566.1980051310975,1613.0212255804774,1576.5370763539968,1489.7401117916243,1617.626037606211,1526.8781131944418
426.0,1307.0568424906521,1555.8032004417116,1372.2195587973738,1379.6039583505096,1331.2471564139103,1323.182251482413,1618.0938740739514,1406.7564883657358
427.0,1546.7855826991781,1758.9961897377432,1520.4445490596831,1618.33916343795,1592.761502117148,1475.8641016729687,1717.9858832721866,1534.8965938741496
428.0,1424.4756357546141,1552.841376736065,1446.3485999855525,1442.923606791222,1417.687346520165,1429.471907654183,1680.950896859143,1410.1830825837549
429.0,1498.674315290798,1730.3632858509104,1536.070666798069,1507.0877363133864,1525.9856110783705,1491.2775981605453,1715.326906052878,1510.3092203977035
430.0,1384.2846424695442,1581.707302950407,1462.6079849982211,1372.9026026013055,1364.722000417077,1398.6450183063869,1703.4947246721583,1406.4972681783595
431.0,1444.5014713079847,1711.6134637327461,1494.2226978474457,1465.5769363137565,1517.170843723155,1458.616492604981,1598.5616894893358,1462.5094266100486
432.0,1460.3347626815062,1602.2819722178472,1494.777771214679,1404.250276093846,1409.7188166717112,1468.3903202010295,1702.8036466122076,1431.4333929077798
433.0,1544.1983106505659,1828.4769808933431,1587.7735541261484,1584.6944295708254,1586.2565268487065,1521.4312735768297,1873.6375371850168,1492.0044751932573
434.0,1267.7461528040708,1536.2469627154062,1357.1373829369988,1376.0711104161037,1340.370301336046,1279.9528384960213,1516.183968876723,1365.7384875797006
435.0,1504.783825695286,1785.2450909490562,1509.3486054037298,1636.293136627052,1527.3405601380803,1488.1662432383987,1719.8969011903764,1588.5620350154206
436.0,1457.285828058278,1556.493153212718,1511.459110899955,1510.8709153052491,1440.3301366074506,1495.5175915697637,1770.9836180561454,1393.2429698958244
437.0,1574.4857521345805,1802.1657186060263,1632.2935654071837,1677.0207916735453,1548.835397756712,1578.59663499515,1853.291005293876,1570.369129609227
438.0,1485.4680701233433,1531.6889277944852,1488.8703307995304,1441.8643342245,1418.476076354329,1485.910093861087,1804.2183245830279,1421.4250092791842
439.0,1681.5060939124692,1830.246590653399,1682.7249517644843,1568.5267488583931,1667.4571960581964,1665.9062542702466,1765.4108709602253,1591.1195089131918
440.0,1554.9541005119102,1597.5825845419517,1592.851155313288,1458.2495140727608,1470.9998226622731,1568.977798997538,1659.7402668601546,1470.4319468883648
441.0,1669.575723796459,1838.1168329247926,1686.162971100952,1613.089058253864,1632.083981228446,1629.1613918973912,1784.0410107252294,1619.7764268323895
442.0,1504.8948055555695,1566.175348125031,1536.0761806366638,1538.143661014123,1437.977412193885,1509.2509310506227,2032.8637844957266,1437.6198411417397
443.0,1590.0768910708891,1803.8325068732156,1677.447215393168,1611.6537320280847,1558.8587185071124,1612.842630401731,1880.3684467469639,1645.7864890559842
444.0,1545.651647057215,1616.6856701300492,1612.0511796039675,1533.9224306021126,1431.3872980971576,1553.3843307424304,1893.801333706068,1424.2362815414774
445.0,1710.3954881923223,1852.9901021237358,1771.4656435463712,1704.064225703067,1651.210098840556,1732.950600506012,2030.1352931854103,1667.646985015262
446.0,1613.0845872545915,1621.7902190048578,1593.7040567548238,1564.1327045936966,1496.0305562871874,1595.9132260568972,1795.9309131777156,1641.3621217524146
447.0,1889.6587607571769,1919.9595898841621,1900.5650665182895,1871.8114219034912,1808.6297914967802,1873.1358290761873,2064.2498762408136,1718.7924004077408
448.0,1789.0308398183683,1735.6228391753264,1747.2978608801566,1661.99920523795,1598.811380480122,1758.1278387257858,1928.1661180631104,1537.4771223316127
449.0,1757.8306328408808,1914.9605470467798,1840.5493646816303,1736.798430428487,1722.969135674268,1768.1951711161578,1986.4762467113192,1675.1902034885395
450.0,1556.1205482868647,1628.2647753833048,1605.7856786175971,1609.2200697945532,1442.7244126308974,1595.4922450536658,1969.7165463538115,1512.3814890646156
451.0,1778.8843095255156,1874.6495849974087,1806.616251542558,1683.3380626028563,1746.9462253451727,1771.5727937674858,2108.527685300778,1684.0850588763117
452.0,1602.0420214886947,1632.2632468415845,1621.046121308079,1517.919661059658,1502.2114897040751,1606.0499792699773,1947.086313097195,1497.937476646194
453.0,1802.7153692424442,1959.5944298275563,1891.7374306718066,1895.853365862471,1786.855642045236,1838.2791361941602,2307.739316771737,1711.9504021900823
454.0,1653.7438937420181,1722.8824277733625,1730.1665809069325,1669.8722888977736,1517.7398639629166,1691.8716034877345,2042.4913806928362,1552.951379615724
455.0,1935.215592940662,2016.1964142184004,1994.3816899422147,1876.969559431562,1848.0376123672847,1935.528899237975,2442.153805328283,1740.4387407287074
456.0,1806.3331235936,1718.6225748369043,1781.3237607347255,1670.9016533019897,1623.8922511813744,1792.9671805294895,2218.0141221926538,1671.1285621359048
457.0,1999.541307758828,2037.2233449096168,1992.2168402086643,1886.4432268223093,1864.8811322439035,1975.5469422694916,2339.7658257390826,1813.1436258717163
458.0,1838.6567163129116,1748.4392391160225,1815.9329207971934,1676.6375888172406,1712.4405534983257,1827.2990411413846,2170.918252792721,1682.103496180138
459.0,2053.050096800534,2092.879664240623,2022.8229754133513,1912.4780218734304,1927.1698672260068,2030.0783790943203,2391.2892918122893,1833.036497177783
460.0,1826.0998925686677,1797.9786611042073,1839.6571756301676,1789.6232269371121,1683.6884969742566,1833.1792112052804,2323.1813529164515,1802.8142225482534
461.0,1818.4780030156246,1989.8552251978415,1863.2157653579886,1940.4044516171277,1758.9561065998337,1850.7581545889018,2262.4793530103184,1834.2028259911945
462.0,1907.943756923841,1840.7419337435392,1890.6786067376013,1902.4871597799518,1756.9315184505797,1914.1416242995012,2360.1095727555216,1750.5596641179736
463.0,2041.2230743234468,2127.1593398861296,2037.0462790845065,2035.5288362141848,1941.3653206521358,2028.8888254589965,2430.429175797503,1876.4199174215546
464.0,1919.5329563141024,1909.6087655717397,1956.6366960509708,1834.5254558410147,1805.7487452865769,1935.984028887862,2188.1456619443225,1785.6837067001873
465.0,1937.9317878712397,2075.639479923753,1982.3391536569388,2009.1424364466243,1836.667986959252,1952.2238580405237,2285.8628928496114,1867.2702590852853
466.0,1840.3563671351458,1874.8818618856528,1876.5385224311408,1835.9962355716902,1770.2560315321664,1847.9962003199535,2332.000071347629,1739.3489856131087
467.0,2095.5535176775484,2142.582490877595,2082.311962421148,1984.0317947077729,2031.127375712633,2091.0125843262986,2607.150900371106,1974.2767238633203
468.0,1903.5618988023912,1844.8391860019183,1882.8286070074512,1901.2828390721481,1831.0442253424292,1909.4785490325335,2202.9751788475796,1820.7286271789578
469.0,2127.813474013418,2126.657759948388,2127.45109481179,2154.690634813104,2066.5220618641733,2108.1058585375195,2745.533706505506,2026.9332653443748
470.0,1904.0109281049884,1860.4252540106102,1858.2730264154927,1906.3105665391322,1795.9112772612725,1928.6915130504283,2232.201839423361,1921.4082109598498
471.0,2109.44547097096,2214.2461513924986,2152.261823770419,2051.741901535091,2051.3999626941627,2111.760374316735,2478.1531523938465,2058.256399726361
472.0,2222.215200301734,2200.672556515441,2229.096811807828,2189.2404479144175,2058.6030022380296,2237.8326848810584,2730.2330935119453,2241.3545380085034
473.0,2381.7942775197876,2380.433990504586,2417.676866317534,2394.7111150330784,2278.8713600970887,2353.3343673732597,2587.827475919749,2217.263951664103
474.0,2251.1790791088742,2129.40862457012,2212.7055660727997,2170.155389795151,2145.551840551766,2243.8089564737857,2628.1210354968907,2116.5471004106485
475.0,2434.0545297933654,2391.298863594446,2390.391255555434,2248.2989149917676,2426.2618859022145,2403.6511819182906,2518.951503489782,2280.3931649319675
476.0,2174.243620647671,2117.7116636380915,2123.051049413373,2021.197668513384,2110.2305791762174,2151.804228449612,2222.693988110278,2066.527671660288
477.0,2365.7676587054384,2406.8434190055223,2389.991129297984,2249.6605766668085,2296.9775155051866,2314.3317369513898,2435.2523122364287,2304.0007702149446
478.0,2217.002364586291,2218.6481824527555,2210.2614962395837,2115.8182470434253,2084.426577092414,2195.5254379471726,2494.235794307818,2045.637026460623
479.0,2360.7949808657286,2416.369114648789,2366.036965545075,2244.254424270392,2340.364567860681,2324.459711792608,2563.528214968265,2416.7625697151416
480.0,2093.714973631589,2139.3699202760886,2080.6039678847783,2117.2346852337228,2005.184625594698,2086.808944496623,2365.8696631726257,2147.0907497756402
481.0,2388.0497550784767,2388.8054108228134,2357.510166671409,2385.049250520502,2421.4509691554777,2388.1440734457115,2584.333466207283,2313.3656104967663
482.0,2142.115905220513,2204.338733393351,2200.1919722363496,2249.568547323171,2031.2396700774254,2127.944385159914,2641.3169034817242,2135.670757398469
483.0,2424.1032294863376,2450.1612639073946,2406.32505085432,2392.22112686209,2484.330832265729,2407.812585488192,2639.9403747264373,2420.3117515416416
484.0,2146.9221465061123,2137.5166006656364,2041.4461788700348,2208.221510893487,2098.9949055556094,2167.6806541695933,2554.8565591277393,2069.548389271381
485.0,2496.263829873987,2555.104631063863,2452.8154538358444,2485.9823082342978,2698.1983238205144,2448.32652665431,2985.583105186342,2591.5826397120372
486.0,2288.255243902221,2326.3914855762287,2256.364301051886,2313.080138334502,2301.4200425314903,2268.191416214014,2474.892631178644,2303.100526394246
487.0,2657.675410244789,2763.0853619175045,2633.0358810511198,2611.4049181196933,2771.8871967261966,2620.029155822729,2887.849954136204,2740.6661430812783
488.0,2132.263255732556,2274.2658117813066,2163.642896794829,2196.2725668904213,2248.7180206069056,2125.1670552445335,2420.403995927945,2137.9935606517497
489.0,2702.6829181027215,2765.0523473100147,2664.2143544509613,2590.1076429202676,2828.912356588888,2639.876008949745,2996.6904749687333,2649.707841312822
490.0,2222.8633479778464,2289.9184469066704,2200.5660900609373,2319.7400181874973,2283.16737153582,2187.0805449361305,2579.5714321993473,2223.612350221148
491.0,2533.8374389853484,2671.0581232373656,2492.4569422983773,2612.3912030623637,2718.757684366155,2484.9591304027986,2606.045889879016,2562.556403275242
492.0,2148.0199320576703,2235.8362748548893,2160.6303104539315,2282.6578817844384,2184.2498233224974,2088.3861087546466,2614.0789754488615,2228.3601444749984
493.0,2421.8368079486563,2640.610813101469,2505.5701378142317,2378.399224481599,2583.266599640834,2459.707051189401,2907.0874596184553,2557.1534317534647
494.0,2143.8439090539064,2213.370066079501,2119.438332146002,2187.818389656478,2172.9431132476907,2114.999868923933,2612.557413178974,2229.0272575907547
495.0,2500.3032927954814,2638.984659020087,2496.775304223565,2564.6908879231723,2696.2925625308453,2498.859812646901,2772.393930203074,2567.401766533882
496.0,2294.452198619772,2366.6321296562637,2272.457923284748,2317.7620083529923,2343.358095430834,2270.3533671296605,2737.8947550522444,2374.3900986874496
497.0,2541.453534959655,2777.96024414788,2574.2281910915744,2624.8188104093274,2752.11320256082,2567.035765772149,2840.971788654871,2669.4661469495004
498.0,2200.0151111801183,2312.2857555300834,2216.2409127385345,2281.9388353933914,2242.056781647714,2232.5489678052077,2441.9075037452903,2200.283577074117
499.0,2587.0309609904157,2752.5017023924856,2528.104197580303,2697.326773343735,2871.56689527182,2590.9540714448103,3155.8359414680367,2631.921460220492
500.0,2321.5664335924926,2435.3967998811613,2320.6830696955417,2440.540643784348,2375.1795919840865,2317.6630992104283,2882.774119094706,2341.503471013211
501.0,2581.142369955161,2823.2455042632755,2607.0934037480333,2666.005480086734,2913.353015950892,2531.5673213272257,2612.72300045618,2691.435492684856
502.0,2410.2245851697735,2508.2071293112494,2434.9136712776303,2485.86813064618,2499.1082196586826,2429.038324466003,3157.688049762157,2424.23985483897
503.0,2594.516342338438,2822.6335177677815,2624.2833697251353,2657.217403896634,2903.5077007773766,2579.3471784631615,2992.2206139387913,2671.4784175798263
504.0,2375.4878510492767,2449.7984681120224,2343.076647289311,2408.3125871828684,2507.8663395558024,2330.4790107953713,2810.500016531809,2518.255782833896
505.0,2695.2529624140866,2885.195874510595,2680.583709542872,2592.371126599926,2934.9982622359835,2641.777806007341,2856.9668330033805,2792.8820911826615
506.0,2340.7934416480593,2508.467517453656,2377.9407288640664,2370.958617738139,2445.0156777372213,2320.5603104887464,2854.0010044789715,2380.2936392337865
507.0,2805.547185227508,2969.2068791184756,2816.1489229390854,2775.4647899380716,2996.208538273007,2710.72465084284,3269.9018095937777,2881.457072695098
508.0,2554.747485120788,2662.7769605335257,2525.4325215636864,2613.6494501944903,2543.8947733611735,2505.935159688237,2659.6944521829514,2485.4735772755375
509.0,2634.7708938379124,2814.241499456334,2606.746766533655,2576.1705793153365,2801.8493748309156,2580.8207709571566,2823.0085338118984,2616.0646167949803
510.0,2527.860595278643,2677.9701676540108,2521.6871394392133,2631.5703457073773,2567.4758754249806,2511.0329721869116,2757.7196302108046,2495.969755646609
511.0,2679.0698091217737,2887.2306773930077,2725.4110027460556,2723.01265591917,2871.921040959241,2657.6025823009063,2824.753071259736,2696.842888427192
512.0,2551.594364325289,2685.032570603417,2525.252965968464,2607.492663601788,2533.189697958749,2537.1781701080104,2589.1345713812743,2435.8638752661413
513.0,2716.843445502069,2868.6200668981137,2710.055129381465,2718.303819843216,2850.5405219471654,2687.0157018911514,3162.9240253740527,2700.584460662046
514.0,2645.496954131214,2923.218771228644,2722.8950412436798,2798.7755648630873,2603.700988352473,2626.2210889002486,2857.7132577461684,2577.375714696857
515.0,2721.1800459263577,2883.2745210334933,2679.0892038136553,2817.582385682861,2921.3659876580414,2698.365862901177,2843.728275060735,2776.379968156428
516.0,2607.4845390721434,2829.719811669627,2610.8917699471144,2677.0701046292475,2691.9858505538637,2602.559899467888,2812.052577553034,2576.92549050143
517.0,2669.9019009929125,2813.225730907296,2603.502161384196,2632.4883328070805,2780.1499368528366,2657.1505649985825,2802.551943725444,2686.4501411671754
518.0,2676.8734839610256,2897.924324732892,2657.695283547194,2623.8863221157785,2765.757657639641,2646.082001564373,2680.2471698997356,2671.44681805477
519.0,2710.717021397552,2903.7164982669656,2726.597108588122,2651.8521898711806,2814.192128057651,2710.3801589473537,2676.5213228382704,2715.9050938479195
520.0,2694.5131912182237,2882.232892792151,2657.0473841769635,2627.4994508479194,2776.7088898480424,2643.744048237901,2924.6482384619835,2604.7288005235764
521.0,2611.9894658486473,2846.851164438365,2609.3590407316087,2536.621773853195,2810.2410966525467,2593.28706925104,2707.9335733489384,2725.8498986928435
522.0,2597.437321008862,2857.29517277337,2638.463643864691,2557.16233323163,2692.4361411383175,2604.485593593392,2773.9968377634164,2702.9136625142964
523.0,2893.5775992152335,3015.651097878322,2814.0234151073223,2811.669266164974,2996.2376300203796,2832.7736714904713,2642.6983211752718,2838.180541447368
524.0,2773.7027690669956,2983.160528049381,2803.168782005821,2920.8835130224547,2769.423075662387,2717.946566866598,2618.482326321516,2704.2628625421758
525.0,2769.8441601692116,2912.995593733893,2689.4651038682605,2825.3726556859187,2904.5608069328514,2699.6670879316584,2870.3140732810034,2696.0812206352166
526.0,2684.094248390718,2897.7653855045182,2668.20969752438,2702.291765863773,2768.4253534575,2625.772545478973,2746.027054711238,2611.9850331860544
527.0,2567.360818248561,2798.017255736059,2553.8760421832717,2632.3980363839255,2780.76495352275,2505.650220034669,2516.3981284720485,2810.0135066108596
528.0,2565.5248222428972,2919.222946322369,2643.437287739192,2771.56839318845,2640.271076899319,2571.0190213161286,2890.6962091589,2522.2968946757596
529.0,2479.5725877560367,2783.112376240258,2509.074307481751,2686.370256045141,2638.5160956454692,2459.3478476322825,2669.3845293535805,2523.2458600017676
530.0,2593.108759470346,2879.919377911446,2583.1795520851924,2595.6257892485514,2675.2157917182735,2525.156972494018,2754.709746781183,2499.526012233765
531.0,2462.782518070003,2701.954394167937,2457.554440285312,2449.2512704997785,2608.0872434099815,2409.418721776322,2494.5413042125447,2490.2037960587045
532.0,2621.643543001184,2878.7830070989294,2626.9145894477947,2483.8591274826194,2619.3004213793747,2573.4608413740425,2770.209040028796,2595.9022437841822
533.0,2642.390123720076,2946.722749068943,2654.960717763769,2605.1323234554616,2730.233929675621,2592.2467045999056,2848.049441167283,2618.929901985424
534.0,2585.7876182117184,2927.021254057187,2654.223905428987,2563.7527869818937,2648.91174880852,2534.5938119621715,2764.722143678553,2573.720525696782
535.0,2601.198730739361,2875.1738201938197,2568.2344850910413,2643.2188257290336,2826.598982711639,2593.3458865444477,2770.4106849815666,2778.9088072570435
536.0,2760.072618072335,3036.9240666595015,2733.835050765115,2817.6053437905157,2912.9936377871945,2748.914096825022,3140.7082631476533,2741.4870241393223
537.0,2859.394325432038,3139.5056093294083,2867.817966921869,2931.0136485446965,3093.404341452875,2861.4606317081325,3286.026019944601,2950.0845072043753
538.0,2758.0676025894236,3027.497396819808,2773.7028963611647,2905.8754642149484,2898.1588363525934,2710.709891072985,2925.7925704780764,2773.992799166681
539.0,2681.1368810173035,3034.6566920948967,2742.4374248188046,2827.782417564942,2912.0389501012337,2668.4804112442844,3112.5399088602785,2874.8397110041724
540.0,2957.918636243478,3103.916129821759,2894.5919766186007,2896.209427207586,2987.460107826701,2925.8522018058447,3281.1120223663556,2896.783881574852
541.0,2871.352545362088,3075.900467642623,2840.3024645949554,2900.847735672015,3049.046846898334,2847.3333949111825,2854.6970886196277,2898.3100897535837
542.0,2805.570852524832,3052.6695345533,2800.0530967119676,2828.634000169221,2899.9627421570754,2770.2869121770555,3137.520548796702,2792.9617698058173
543.0,2951.872458617678,3259.270510832371,3031.332816450564,2874.8458850621405,3100.775984950472,2904.6089023537306,3183.164346289905,2964.093607204078
544.0,2806.4629652430767,3029.548924907843,2800.47025836763,2682.6988910384257,2867.6737924734934,2763.8478830461777,3094.9099257439534,2798.556534353451
545.0,2946.1613478556637,3193.887309163638,2985.563202555899,2859.5507510684365,3024.9173454747647,2929.826008237182,2890.762044706564,2946.3523734433084
546.0,2830.9123835729256,3086.293843756821,2827.7219318505086,2821.969795678019,2949.6055841128823,2809.746737242712,2792.3854478416993,2780.8087336698027
547.0,2851.1741488081675,3179.014171715081,2913.509781420823,2800.7619675159635,3032.8722262863935,2890.050078832926,3412.5639662043104,3019.851178224297
548.0,2721.2674575093415,2981.2178205688338,2724.052491753982,2667.8727010886064,2864.904695017141,2746.043813004263,3070.581297530038,2845.649312047613
549.0,3031.6714410810205,3237.1070078586204,3055.4595092557106,2972.64719303399,3209.7204437869386,3060.0792504276733,3451.115088563078,3138.394306861656
550.0,2865.0130711507336,3097.860027651252,2893.1791359431086,2967.905805294757,2995.7211187428034,2868.721415586784,3006.9797032355227,2830.3622485496035
551.0,3114.0878879518773,3312.6010417400016,3131.3952696233464,3143.674747618279,3338.4509682677894,3140.814797158363,3181.1649069181176,3089.269882776302
552.0,2885.1275503754896,3031.947873148815,2841.0791024188475,2899.250705167317,2953.7377484282392,2840.448213731298,2842.453286795406,2771.6755979843497
553.0,3128.39770186697,3358.196769277728,3177.910711943964,3129.530939240497,3213.939447853289,3152.709611665505,3252.049579408963,3113.533285349986
554.0,2680.6326613911087,2845.6589106310134,2673.8151618579,2871.3040687095868,2801.3646449828566,2689.247005413547,3030.7496945717435,2678.744662768758
555.0,3120.363901806416,3255.506565635899,3056.296220317364,3066.842397125975,3276.03227185038,3168.8427539721197,3132.6515329463373,3081.0751258673213


==> Data/ensMAE_skill_score.txt <==
lead_time,supply,clim,clim_bs,s2s,emoslt,qrlt,moe,mbm,qrf,qrn,drn,bma
0,0.7166556705768122,0.0,-0.0008920927235809284,0.2061806373164975,0.2743586438164364,0.2902562368335553,0.2602903384280195,0.2929573599546369,0.2228750455714813,0.10639270366103559,0.28974291711538,0.1678524781138796
1,0.7202818913949856,0.0,-0.0019897811803817333,0.2079158655736768,0.2803896073162523,0.2877239128419885,0.2585546339648416,0.29471038072330913,0.24840437244512847,0.13493268218845067,0.3010057535944165,0.19857702447352987
2,0.7169042334738573,0.0,-0.00029376334223907286,0.18745747302425786,0.25283006812384246,0.2566206960173787,0.24643414574973332,0.2634312134178889,0.21479176637911612,0.11015160608253893,0.25552889574884574,0.1960435074607184
3,0.7191617039021745,0.0,0.0003780628306795375,0.17555013413431564,0.24205746255226457,0.24239341875347986,0.22869674991580624,0.25206702695579464,0.19211414488640544,0.10663359312527831,0.21281419176801575,0.19058009048128643
4,0.7192638304461803,0.0,-0.0006952351527880207,0.14985998386066324,0.22820701523597908,0.2224503607613293,0.21788702803701543,0.23132657045901195,0.18565898121200308,0.11220116522342416,0.19746988536257826,0.18094891557297077
5,0.7172501079377278,0.0,0.00037289965831710514,0.10594422293462069,0.17629005285232857,0.17057087616039435,0.17321552662700324,0.1803988614662987,0.13497051498272195,0.056582300212144054,0.12870262564148804,0.14461119632466257
6,0.7185524862543015,0.0,0.0024291747499899374,0.07646035420743014,0.16279491446772798,0.16107466818991034,0.14916109816450962,0.1607722084662081,0.08835608395667616,0.04648132911798242,0.17215760949434222,0.10774714876859615
7,0.7155829058222369,0.0,-0.0017471803921103035,0.044938845385258386,0.10720914144846361,0.1033107422225592,0.09948719396353978,0.10884636747922738,0.049093348609513865,-0.0005517023255443565,0.01107085901000926,0.06146697343096941
8,0.7169839235614346,0.0,-0.0014722370129340856,0.028441591761281138,0.10069319914805253,0.0914819275744253,0.09144576088469447,0.1010687905570723,0.02670754489196725,-0.020447369134615867,0.06032585738660845,0.0416412288035819
9,0.71291831200202,0.0,6.32740501902429e-05,0.020967849230310143,0.08562659857308796,0.07599800428991788,0.07595233060025786,0.07893181862491938,0.016924211420717095,-0.055452877706896775,-0.15693677477965107,0.02547510475463266
10,0.7152477841139382,0.0,-0.0015985523427961557,0.0017637676340932495,0.0934392002812795,0.08013060058461907,0.0724300357460177,0.08284134785741237,0.0011350774662098884,-0.06147754570810515,-0.15707623815271887,0.03016333770177526
11,0.7160229330321125,0.0,-0.0025598883786279725,0.00024449255443248497,0.06030076733102596,0.051482016257186514,0.047254371680812035,0.05541699083139684,0.0332801335261147,-0.08435738963659634,0.06668738848909661,0.007476684124837929
12,0.7147207415762955,0.0,-0.001968872447416503,-0.014930513265785095,0.05163156680265202,0.05689464878674555,0.036618171251790455,0.04845463355391688,-0.017488825462304458,-0.09190775384508565,0.03919618758724941,-0.005847647616919804
13,0.7163397720054852,0.0,-0.0006983850121686785,-0.011018795973624096,0.052117806298568325,0.04494535609876005,0.04101755841348209,0.040410736188598806,-0.028768356873026812,-0.08509627881117554,0.042507693119275825,-0.0032436575196865824
14,0.7162069752367275,0.0,-0.0021052417375910792,-0.03391112894875481,0.020783560104523313,0.018137831781821268,0.01338612522108662,0.015076967281269282,-0.037497826132284695,-0.11717733270614139,-0.05983034101447715,-0.0308789365032609
15,0.7177144515009448,0.0,-0.001386666428601524,-0.03636195071487891,-0.020014784065582214,-0.027902964086250037,0.000871333702120225,-0.022877473378886792,-0.06553681680616696,-0.09746085244292124,-0.1616094642363819,-0.07203331590644102
16,0.7170314094861675,0.0,-0.0005298772437114518,-0.03848766608293008,-0.021265398388474077,-0.024234476970434793,-0.009059678609939281,-0.020964530418035254,-0.06372234874716076,-0.1339460244700481,-0.00805083119148331,-0.0677000635495888
17,0.7184205753351424,0.0,-0.003026182667390964,-0.03834958135402933,-0.00487524000679751,-0.016510199167224737,-0.0026643116143474366,-0.012966862494585119,-0.06738908775094532,-0.12352997568407642,0.0025001151496416574,-0.06625105872403236
18,0.7187028761423166,0.0,-0.002039899836539405,-0.040422825009186925,-0.018488641058600708,-0.03384500300862259,-0.0020026619783604094,-0.021978471395871724,-0.06396572930533329,-0.12869489727569472,-0.02621191324473293,-0.07113906268151893
19,0.7192371880708937,0.0,-0.0023369450604560082,-0.03435413913108665,-0.014518875708770418,-0.01945299875128459,-0.00043043423573063677,-0.017394924921654953,-0.08370794652663216,-0.12386382553840036,-0.0891945949391455,-0.07379246372463544
20,0.7202750150019602,0.0,-0.0015510906425835191,-0.034531815958606105,-0.016424529467138793,-0.023529840837756,-0.0057281029156242,-0.018517729782652648,-0.07944255059839822,-0.13106813530155126,-0.16038652579329438,-0.06289486270918099
21,0.7197586797937008,0.0,-0.001647676482652738,-0.0263524757730611,-0.002461577210749022,-0.019366024066822973,0.009414397354525539,-0.01671319285285655,-0.0923180991101864,-0.12091115219984183,-0.16867101718511002,-0.06026591203694931
22,0.7189281785311906,0.0,-0.0019753604428895954,-0.03042867279496675,-0.018332246889154025,-0.019698876502961316,-0.003587524538845255,-0.024572410798219924,-0.04924787407334752,-0.1279086566118215,-0.1495660245099235,-0.06613992357800424
23,0.7204343728279177,0.0,-0.0008760659476467758,-0.03177029238981777,0.004695573747091397,-0.007493002446887775,0.006694299821266014,-0.0026217088637607855,-0.05062069526152069,-0.1320029678476975,-0.1236390018668847,-0.06341636267203499
24,0.7192461622829054,0.0,0.00023283602056245467,-0.028998432210864955,-0.01926062778941251,-0.013651572714032278,-0.0010770842424983051,-0.018539568089118275,-0.046766573545917955,-0.1420931955997078,-0.05390091533542396,-0.07068460100865459
25,0.7180800975449841,0.0,0.0012851906437143512,-0.030474063485762315,-0.011443432625404704,-0.016101881292004627,0.006307239201895354,-0.020654496981462378,-0.07048170835329803,-0.12555707928522963,-0.014999871426149891,-0.08036628783789457
26,0.7157469004534793,0.0,0.0007510551404827925,-0.032641081050918785,-0.014451081895488604,-0.030659245061059215,0.005518115751877217,-0.01966336303651195,-0.061505003399052516,-0.13905007218659815,-0.1656010410300699,-0.07770335792370409
27,0.7119783932832979,0.0,0.000235455857557465,-0.03499893532629961,-0.0012996468776551584,-0.011497611104301475,-0.0006224063654218792,-0.011597243191866058,-0.07155879511988616,-0.17259183029084424,-0.051811495315063905,-0.06284373619881722
28,0.7106154240718783,0.0,0.0005608511504997526,-0.03134149970169409,0.010094787413486572,0.003467091269676481,0.0015083111437917962,0.004422879145921876,-0.058419480415706104,-0.1513907658147995,-0.22983272241370756,-0.07191157433663475
29,0.7087487395008871,0.0,-0.00021334323861732507,-0.03910207668726051,-0.01882663946566021,-0.02609086272397687,-0.0002571931439208086,-0.016336643449642363,-0.08497218892007274,-0.1761179958649126,-0.01992592303292473,-0.08464613365891926
30,0.7079122666079127,0.0,-0.0010885592720035753,-0.046276570433612996,-0.024102855167886128,-0.042106216103289906,-0.013107204390447658,-0.039635779610110555,-0.08070161030191425,-0.1907905614884764,-0.06489789135947377,-0.10935755405051917
31,0.7080099208182452,0.0,-0.0008269497132236125,-0.04208789653695999,-0.002630854320504472,-0.012953057614520702,-0.007154451016805341,-0.012711991327871264,-0.0856206822945671,-0.19193736796492566,-0.06541900188518834,-0.07100813406514539
32,0.708857334615068,0.0,-0.001459010376083647,-0.025940447863629368,0.00676420887046747,-0.00463946557070849,0.007507326144839399,0.0006264432287409472,-0.09543733760151563,-0.15965498754268093,-0.18807329599285416,-0.07507015703636033
33,0.7095746975567851,0.0,-0.0025736957349322687,-0.03239554017097879,-0.006896868254496091,-0.014694855360523063,-0.004130056881338495,-0.015125872316347877,-0.06070363229976894,-0.1549191680175852,-0.05592574000188688,-0.07694415841981539
34,0.710489810766369,0.0,-0.0025624745316161768,-0.03889330571680105,-0.020066961708506748,-0.027768825981206113,-0.008697988314550154,-0.024992179875777953,-0.09179535679236261,-0.17734310032012912,-0.08043793851394376,-0.08224756452582027
35,0.7110382263315214,0.0,-0.0033781056072963445,-0.04186484928371059,-0.02033551442949899,-0.015178513250287295,-0.016132013182457827,-0.019537641403585493,-0.0600068280949968,-0.18060859304346755,-0.06522458163061429,-0.06227534380576394
36,0.7100155543176931,0.0,-0.0029023819702416187,-0.04451043619290074,-0.04967696773050734,-0.05348659009102508,-0.02042263511582565,-0.052654591603951584,-0.06957190860249463,-0.18536016509256603,-0.15784201497517425,-0.09529919500959494
37,0.709285938467261,0.0,-0.00189872306148553,-0.0449376071850669,-0.02018554979927001,-0.02497194760788113,-0.020508822238783697,-0.01776033044034242,-0.04914160158953007,-0.17956555417529074,-0.10874316139013618,-0.07868826292843378
38,0.7101133875156489,0.0,-0.001887344760991727,-0.04628836956809779,-0.006779128498264786,-0.009852640039453187,-0.017743245329686852,-0.01666289742003535,-0.06099870458017986,-0.19562873879206077,-0.05449003584502399,-0.057312480719703185
39,0.7108940172322766,0.0,-0.002200617433251617,-0.04346737194389716,-0.036500779270062456,-0.0387319675783675,-0.02200091291755002,-0.03756592512966073,-0.10177393043211369,-0.1926771712817581,-0.06670195868286366,-0.07456839246120217
40,0.7119473554501308,0.0,-0.0019473950471899926,-0.04372746244273751,-0.0286958317258732,-0.02769035862388325,-0.018275951949229707,-0.03686934295448796,-0.02403389348023155,-0.18702485363733312,-0.10683076614334186,-0.0833075487803907
41,0.7126977871202185,0.0,-0.0018746529684321445,-0.04414882563837952,-0.030723019600848778,-0.030703301456635357,-0.023049809974379,-0.03379145792159033,-0.07840124188379782,-0.18386901654037513,-0.20171714817781372,-0.09142307853114118
42,0.7136399263863493,0.0,-0.0023347055899820557,-0.03567058437767168,-0.01695176628843531,-0.01608211932575898,-0.012914329255198753,-0.02276058930232372,-0.08936864669035716,-0.18883673782775423,-0.10209936087031446,-0.080784611796199
43,0.7143210985687659,0.0,-0.0025362774818393774,-0.029808921593982074,-0.024448684261371145,-0.028961381121563212,-0.01194311185928898,-0.024283932019876442,-0.04423957207162088,-0.19250596235284556,-0.12832898361297573,-0.08032020954081176
44,0.7141482941494433,0.0,-0.0021015288338901428,-0.02418987496637981,0.005213783543122741,-0.0012280990786388557,-0.00239373709301427,-0.0019885211063153108,-0.06134549524298882,-0.15985603938612813,-0.05495814647234587,-0.057994105094234305
45,0.7135633461335942,0.0,-0.002736624361812323,-0.012500216481788007,-0.000183484899362929,-0.0007022337658502131,0.0075306288979785085,-0.013662737084687793,-0.08588118737505357,-0.15580853757139468,-0.024460004043000305,-0.0437605528487639


==> Data/ensMSE_skill_score.txt <==
lead_time,supply,clim,clim_bs,s2s,emoslt,qrlt,moe,mbm,qrf,qrn,drn,bma
0,0.9041358839644179,0.0,-0.0010308348980145876,0.17721419634374824,0.44716654962872016,0.4611681442180342,0.2872826435179785,0.46715155584887746,0.3645442211211726,-0.3330304365395005,0.40776932210430317,0.38324579375708256
1,0.9049983728096421,0.0,-0.003107305113092318,0.16753928031510845,0.4413474947739252,0.4474198799196899,0.2847198970965944,0.4550216226088818,0.39695016885032164,-0.3410202395134221,0.43648558932129566,0.3919667927563003
2,0.9032932128629103,0.0,-0.0014492744687544246,0.14595818196306198,0.4132664780816909,0.41871249943527433,0.2895994723310453,0.4237830181102282,0.35524670580115014,-0.1709517877344764,0.40248719314800663,0.3782981002422465
3,0.9046592095931982,0.0,-0.0001005222900518632,0.12132711660653828,0.39549068827556877,0.4068691221384564,0.28347125716882504,0.410947592660468,0.3038021018490423,-0.07106689587382697,0.37636554384385645,0.3653477616414148
4,0.9051780456451517,0.0,0.0019151851127190422,0.09051717804064863,0.39327156766709803,0.3951405705964983,0.2934551601737627,0.3989687769395204,0.3224793127981447,0.0005322561810408022,0.3768569690486797,0.3472848251969419
5,0.9043418323701645,0.0,0.005224413728399768,0.017165104135788423,0.32800503939846426,0.32351411616884174,0.23694752109417372,0.33655662278404797,0.25837243515028663,-0.05129482218359849,0.29778328577808155,0.29308710556625894
6,0.9049855969185581,0.0,0.0064334765122685544,-0.041127667690122216,0.28798859182250836,0.28855845083197595,0.20784964950348206,0.2894797949745749,0.14917830597958304,-0.13345785771230245,0.2580998407941457,0.24234130946152743
7,0.9035216833914322,0.0,0.004063680023671523,-0.108213542892301,0.22075062420422253,0.22453915138092406,0.14177780600511003,0.22775438582129137,0.1342122605051308,-0.14257379418433147,0.15039848726812965,0.18061435070740106
8,0.903225691949254,0.0,0.003150086951319575,-0.13841883018698975,0.18772533767072563,0.1816015354054502,0.12676995718162232,0.19250130578226066,0.08493853488229208,-0.19777562510694957,0.17945370501205737,0.13484383125198074
9,0.9017076429784578,0.0,0.0046292408483733505,-0.15669365713816297,0.16584647771105188,0.1627697908151685,0.11171069926990806,0.168415758742805,0.0361443021686374,-0.2607603118050128,-0.12438327092974943,0.12830420587782176
10,0.902695824158749,0.0,0.0031303599803860216,-0.17793546307446717,0.16771983219296083,0.1623375949168273,0.09994664435108991,0.16177932410475726,0.02923714366436625,-0.2266794209878238,-0.13043908883654431,0.1273771658945071
11,0.9028943864547534,0.0,0.0026720314505724874,-0.20679541518508793,0.11732767838363456,0.11690236470442428,0.06467797107117579,0.12145761168384417,0.0699441563401455,-0.2787961487249737,0.08442651256365996,0.08777740233109554
12,0.9022580783806534,0.0,0.002841765223128734,-0.23064564504394225,0.0930540618675495,0.10690898022637318,0.04028836390397916,0.09990167413525486,-0.011885701325790032,-0.2838876756993909,0.10107117262416876,0.0698400770620754
13,0.902917710335858,0.0,0.003361149611733949,-0.23194644519455254,0.10378624634004541,0.10464359388166877,0.05100753770275057,0.09891305046432874,-0.04098367440975492,-0.29306594189240753,0.09590143961792752,0.06341264463734309
14,0.9031216303418548,0.0,0.0031612803910701093,-0.26178867992410293,0.038338262013150715,0.035361954193400935,0.004934115730587996,0.04261209212166839,-0.09202785504354938,-0.3494830769494477,-0.0011226816738485468,0.0174504468515152
15,0.9035498039670112,0.0,0.003030603620597816,-0.2826764969653883,-0.01857597809322864,-0.014470816284262611,-0.035508666367691344,-0.008246868179784483,-0.06951116330850349,-0.2600660539978963,-0.15208030001196216,-0.037838088772635725
16,0.9031452489589824,0.0,0.0034930718286769746,-0.28362476113811863,-0.013392726290266666,-0.007301349570162374,-0.0348588824509648,-0.0025105369235243202,-0.09637381812229306,-0.34731429327508856,0.007552855757607779,-0.03043454537371293
17,0.903954311619093,0.0,0.0016794258436487741,-0.28652024142976495,-0.0005926852314630526,-0.009056088747984692,-0.034652046878304255,-0.0036870350793802853,-0.0972153169922596,-0.3318158204471775,0.0006776187859827143,-0.03629674288533047
18,0.9040900567846866,0.0,0.0015183905025880629,-0.2882794705063323,-0.018620898506696015,-0.02855942536985867,-0.04741015722044062,-0.015190789147937034,-0.1049452489133833,-0.3493769854530371,-0.001630569040635077,-0.04588911643250304
19,0.9043806920889921,0.0,0.0012387504457405107,-0.2634069268739101,0.008878904898026119,0.0037524446315115867,-0.03168993661386388,0.011879210195738565,-0.1258951031822173,-0.30981627284404767,-0.03652389269743117,-0.03465102903402295
20,0.9046383664421968,0.0,0.0017943064771358541,-0.266425649817595,-0.009287622984029964,-0.005215262608939675,-0.040998506700037796,0.0026294487669979993,-0.1137831826468303,-0.30720116310832335,-0.15104606133853515,-0.024967467474142024
21,0.9045433168011381,0.0,0.001766140680921402,-0.26652829090688446,0.010912394052057572,0.0023787260018366396,-0.011243786548350343,0.003675919298020247,-0.15103295537387673,-0.3128094492851228,-0.1488843890743652,-0.019677954837929557
22,0.903914330528298,0.0,0.0011587216361848007,-0.27346720843191363,-0.00853443923717978,-0.009491201348633238,-0.04056206184521738,-0.005592314367008466,-0.0871253678581756,-0.2909615641873968,-0.13394628498920302,-0.03338897650592254
23,0.9047707424585865,0.0,0.0035384822146714567,-0.26904650605614777,0.0068361338891259615,0.0067256480653141715,-0.037259909026935434,0.009864915989164169,-0.09839926123674014,-0.3177753227835254,-0.0928613351878127,-0.028713176053107414
24,0.9041146865100967,0.0,0.004604374982514092,-0.26617723982729635,0.003842948539064195,0.022553477858006543,-0.02370306180270698,0.013788693037351196,-0.06920913218302549,-0.3728716199448172,-0.00017696882704232308,-0.020247363434513277
25,0.9028902742708036,0.0,0.0069206967887915916,-0.26287377272505985,0.014311629288382366,0.02044598567268352,-0.01388208171580474,0.01249194343438953,-0.12016952552406157,-0.32719628797857214,0.02544630257470437,-0.03752618150769904
26,0.9016297516283343,0.0,0.005202201859268785,-0.27349534130572173,0.00986370266224168,-0.011276631289770744,-0.020576839153824578,0.005977929445072028,-0.10655310788348182,-0.44593507463372073,-0.14040821654891866,-0.04845443071934241
27,0.8983852457513863,0.0,0.0027038870159965533,-0.28711920184392836,0.0067533436691180615,0.0016202351688822114,-0.03700023681995379,0.010511893725656973,-0.1297837843923031,-0.5041740317711454,-0.0063286322147659835,-0.028211153793798793
28,0.896871058728361,0.0,0.003116970989100021,-0.2793091195065902,0.02244690253508963,0.027357582538913072,-0.03276956880780757,0.026629527737494496,-0.10687375604009453,-0.44691154649107667,-0.24696016383781827,-0.02794312184214287
29,0.8956965772671592,0.0,0.001965187798969037,-0.29351142831604027,-0.006004026408643615,-0.011380150334790118,-0.022901902858391,-0.0023441424064105654,-0.147541550145861,-0.4751168622676456,-0.014134916537795306,-0.06261662533826562
30,0.8954717830134767,0.0,0.0013026160631679495,-0.31113547441089096,-0.023327796616777308,-0.03839836619313308,-0.069197991464238,-0.03570747158864762,-0.1545894982106386,-0.5032864556433752,-0.03301708693714889,-0.09552698461089393
31,0.8956025460342851,0.0,0.0018301211256090966,-0.29205452253744224,0.0011408703675863663,-0.005601752040604202,-0.04792467149920365,-0.006755044041552027,-0.1743297526653078,-0.5108402043051938,-0.025844259216220467,-0.0442083919779257
32,0.8958711618766589,0.0,0.001170960963147838,-0.2668260560597202,0.021173721942203017,0.008287222026153174,-0.020022213090083785,0.025147957752862937,-0.14896736790175047,-0.4388959981776954,-0.18634076441859504,-0.0495298788470353
33,0.896074130938644,0.0,-0.000654955090034326,-0.2848836266182606,0.00783386439026601,0.0023978371716246727,-0.049720062437064394,0.0034532435885301638,-0.110155798837406,-0.4488546620152749,-0.010513919749179479,-0.05444527586305958
34,0.8963841540169433,0.0,-0.0004974587952881748,-0.2959909029681185,-0.024971828540801377,-0.028502431164262987,-0.060946941064208726,-0.02611264667617852,-0.1681014490613264,-0.4451895841184359,-0.043635863415223186,-0.06700734218646986
35,0.8966117395297761,0.0,-0.0012876217904047582,-0.29020303924145074,-0.017080360678361384,-0.0013296279924284171,-0.059186837388523594,-0.0073102244840668185,-0.09881756053794644,-0.43192674206625603,-0.03398531093625712,-0.03512961396947878
36,0.8962973975709716,0.0,-0.0009503158815982182,-0.29612563974670025,-0.05337491741109002,-0.05539622746862061,-0.06654369736571653,-0.04531086198780332,-0.12100501172882772,-0.4489977597768817,-0.1352570888375788,-0.08295837283376661
37,0.8960801594984871,0.0,-7.14977318869714e-05,-0.2991731818922865,-0.03409557891641013,-0.027753525091537723,-0.08532747034416421,-0.026039478500794244,-0.09570014537024996,-0.410953293724412,-0.08004271824327969,-0.06535777446008573
38,0.8965124455557133,0.0,-8.486574503141497e-05,-0.2885152962516162,-0.009945136991844183,6.404382032954015e-05,-0.07866611073020646,-0.012051415721820113,-0.135208870443573,-0.5141252196926382,-0.02094045452743143,-0.03293802609506069
39,0.89669767349671,0.0,-0.0006401512221676509,-0.2989605115483587,-0.04923732016958127,-0.042476706995034474,-0.07130323632667013,-0.03585319653440844,-0.2068989639216059,-0.5233841879476184,-0.04832368434721035,-0.0664423586555527
40,0.8969489940325435,0.0,-0.0005479879005156896,-0.3031762008943797,-0.029249519097366505,-0.027339362749648544,-0.08210075276764917,-0.033327661410556875,-0.08303207402076995,-0.48782261377005276,-0.07931248543082559,-0.07331082553675272
41,0.8970980528321764,0.0,-0.00017738731389083107,-0.29732450423899826,-0.04388448455382776,-0.03637857685777268,-0.08152405774465499,-0.04536390197003448,-0.1599955787704268,-0.4989020533894306,-0.22019843115597526,-0.08895026757719338
42,0.8973915605048545,0.0,-0.0007535225943910984,-0.2888655882359401,-0.0321808103741712,-0.02086839886186409,-0.0712169623617942,-0.026621589627534803,-0.16481564607154708,-0.5278585469866786,-0.08147410130603117,-0.0684295511784132
43,0.8976179097506675,0.0,-0.0013510811418833146,-0.2793778469721584,-0.023754466174164657,-0.01564384671375052,-0.06445284590927947,-0.008603296401120453,-0.05478796533171648,-0.5280744707096017,-0.10298714787102425,-0.05170208328272308
44,0.8975714751450155,0.0,-0.0009035056840542843,-0.2686521065551042,0.010613399378884836,0.0181385039621752,-0.061482901956317004,0.015344391672969082,-0.10720435977891296,-0.4834857960137444,-0.024411083734743766,-0.01913560667934555
45,0.8973715126685287,0.0,-0.0016723640147768837,-0.23799482418470075,0.01773079597504179,0.027069658257284246,-0.0158149958249727,0.012110152488522097,-0.16296167170387288,-0.46115167175438043,0.0025803170971537837,0.0047149171723287475


==> Data/ensR2_skill_score.txt <==
lead_time,emoslt,qrlt,moe,mbm,qrf,qrn,drn,bma,s2s,clim,clim_bs
1,0.4793468643793035,0.4925334291968557,0.32876976562393934,0.49816854773976377,0.4015339636208067,-0.2554350251345315,0.4422429408891848,0.4191469217863799,0.18185561652791205,0.0,0.9986822355871481
2,0.4749276307979989,0.48063500993871805,0.3277147873479041,0.4877798182166864,0.4331989910964621,-0.260412631684535,0.4703579704260191,0.4285151615820327,0.16087575244458321,0.0,0.9993578984301222
3,0.4546528866704861,0.4597147621443761,0.3397089775858762,0.46442762176318714,0.40072565369796426,-0.08835638911724362,0.44463393990376876,0.422151072473384,0.1522888071956358,0.0,0.9990025331421349
4,0.43924096477610736,0.44979590490939625,0.33532873895013265,0.45357920344715014,0.3541881752352233,0.006449648431003292,0.4214999683480314,0.4112795783584552,0.13087173346655553,0.0,0.9990624862335198
5,0.42128249248044636,0.4230652088642524,0.326074324417515,0.42671667781648154,0.35375851452553353,0.04667483716709913,0.4056257091600519,0.37741882701984814,0.09210498845755564,0.0,0.9991024467139878
6,0.3688881296794514,0.36467042698062085,0.28337040402216906,0.3769194485153045,0.30349186083985585,0.01266426032019012,0.3405050188377797,0.3360945466608548,0.011577761070895419,0.0,0.9990708643904751
7,0.3381271660635494,0.3386568966172152,0.2636314652191752,0.33951336134755555,0.2090916531276762,-0.05364177570110726,0.31034312760743643,0.2956942839625602,-0.048098382785535035,0.0,0.9992888305771116
8,0.26764613968992534,0.27120667190071734,0.193425934882433,0.27422841234390877,0.18631568670725093,-0.07381328089674578,0.2015278203603642,0.22992528196855774,-0.102986966679312,0.0,0.9988348219019789
9,0.23339480401599427,0.2276153074326201,0.17586658902511032,0.23790224729837728,0.1363871036031987,-0.13043168821354043,0.22558823701415753,0.18348651625057738,-0.13751095206751696,0.0,0.9989841787970688
10,0.2245646339571235,0.2217045227598387,0.17423960858724385,0.2269530568602216,0.10399251949511981,-0.17201223486318967,-0.045235115561733236,0.1896650566932174,-0.1555974419069989,0.0,0.9991513238274808
11,0.22725264100210585,0.2222553939192908,0.16432725368484238,0.22173705608984387,0.0986755873046711,-0.13893532439096654,-0.049579041043495815,0.189795676336896,-0.17706300516556858,0.0,0.9989875438971676
12,0.156887114842299,0.15648086278886092,0.10659705187352315,0.16083195359499758,0.11162721827516087,-0.22148331161633342,0.1254605070738457,0.1286612173153203,-0.2067649764354244,0.0,0.9987285304042028
13,0.14603835823789474,0.15908386440390412,0.09635526229228895,0.15248592911112147,0.04722923556043462,-0.20888222911728108,0.15358710483464613,0.12418054759802465,-0.22780667846517297,0.0,0.9987143965597551
14,0.16228925350697124,0.16309063514849295,0.11295583139540459,0.15773416992541153,0.026969618112125126,-0.20865723274590434,0.154919150896753,0.12455115823349204,-0.22405317121329088,0.0,0.9985814097405061
15,0.09520294379883366,0.09240263008426351,0.06377404106984298,0.09922405511912971,-0.0274544047072894,-0.26968586477526646,0.05807539231938481,0.07555026040493834,-0.25448286000317677,0.0,0.998505543644942
16,0.034159280328964654,0.03805190348251759,0.018103256840553937,0.04395361591800924,-0.014138811323420672,-0.19482800556970048,-0.09243305361021714,0.015894436820862758,-0.27988451098688616,0.0,0.9984722011406804
17,0.048776728858995165,0.054494412772821806,0.02862747501864951,0.058991319410175776,-0.02911365220212606,-0.2646594711565805,0.06843734468406926,0.032780388571382955,-0.2703519303663452,0.0,0.9986276545617566
18,0.06731075912153692,0.059421709443664025,0.03556277552331618,0.06442640182683372,-0.022754749450337834,-0.2414345066649109,0.06849485621438804,0.0340296938878694,-0.272224250285444,0.0,0.9983883706767114
19,0.02486734475184457,0.015353125964906213,-0.002692806756261565,0.02815101157206603,-0.05777153802395122,-0.2917676877477636,0.041132301724650044,-0.0012367041527840271,-0.28585734917612704,0.0,0.9984093252693572
20,0.06487895419163056,0.06004214776162809,0.026602322113734513,0.06770973707132265,-0.062280090254714926,-0.2358093969866412,0.022041492876479662,0.02380853651650612,-0.2592573774424045,0.0,0.99852813005887
21,0.053823710081284816,0.057641423429948005,0.024095726084241383,0.06499560051103101,-0.04413768239313524,-0.225461125769553,-0.07907049194048447,0.039124335246704375,-0.2516435506608882,0.0,0.9983616113826087
22,0.06779938280298474,0.059756525349784824,0.04691750630769749,0.06097911107832405,-0.08483174287205375,-0.23730372469158606,-0.08280675052716699,0.038968425925124395,-0.259636135486101,0.0,0.9983387648495251
23,0.049160762546518265,0.04825873389871764,0.018965343259584773,0.051934577360547525,-0.02493421699359982,-0.21710956167464415,-0.06907665121268806,0.025728078104150065,-0.26726705988367744,0.0,0.9985965740078387
24,0.06913127519427717,0.06902771947558353,0.027801109409042547,0.07197008017639077,-0.029503342322435462,-0.23511927503312893,-0.024312776762021943,0.035811757697913,-0.25723456865703126,0.0,0.9984859239182512
25,0.07225427476955443,0.0896798539661611,0.046599993344506555,0.08151699286108681,0.004219063344132212,-0.2785893296905304,0.06851042619999083,0.04981837079223544,-0.2578504393635901,0.0,0.9983291762321511
26,0.06054645082227408,0.06639306832161214,0.033675197539399425,0.05881211937966194,-0.06762671418616413,-0.2649426535253356,0.07115883973601388,0.011140150838370057,-0.2653499706490729,0.0,0.9984857754929868
27,0.07706206808770877,0.05735648194761131,0.048687458667175575,0.07344001372345461,-0.03145379043986802,-0.34780265206928346,-0.06301122759303251,0.02270185771976624,-0.2701637861811607,0.0,0.9984322534855494
28,0.0980316506738466,0.09337026936302696,0.05829897750625555,0.10144479399407841,-0.02595786113001096,-0.3659420445950776,0.08615189440318342,0.0662803531883586,-0.26742610644916387,0.0,0.9983484540282013
29,0.10901233565601952,0.11348815934100062,0.05868545831021011,0.11282457610573195,-0.00885656766406684,-0.31878293124299906,-0.13653787890304148,0.0630845080602297,-0.26542070923329464,0.0,0.9983735071273835
30,0.08687584548251898,0.08199607513783963,0.0715380747169292,0.09019782869273972,-0.04159414897313607,-0.33892589126230777,0.07949564423107165,0.035490035708732943,-0.2781907644050623,0.0,0.9984106915807374
31,0.07379783589885476,0.06015763751665322,0.03228125257537869,0.0625931351297641,-0.04500561347659361,-0.36060720043379163,0.06502817119023747,0.008451185111545276,-0.2960809846874465,0.0,0.9983231238427507
32,0.10155745961575427,0.09549268168504717,0.05742453959490635,0.09445533160794482,-0.05627287665850123,-0.35895350105086665,0.07728517971496293,0.06076721677012679,-0.2709620414666486,0.0,0.9983154043683309
33,0.08574014616188011,0.07370367984109662,0.04726162307191117,0.08945222902364913,-0.07317790847105182,-0.34398194498052065,-0.10808603956936975,0.019700374680001572,-0.2604301545693919,0.0,0.9985038844933277
34,0.0878142678409491,0.08281644913853833,0.034899872763990765,0.08378677723232057,-0.020664023722993537,-0.3320597259149907,0.07094553355536273,0.030555567799447108,-0.274176605516061,0.0,0.9983462025343222
35,0.06338583119543406,0.06015958404459017,0.030511951957533524,0.06234335724653628,-0.06740530551899142,-0.3206070678265036,0.04633072877835751,0.02678967839527353,-0.2747056809260147,0.0,0.9984414091578971
36,0.05690043345685989,0.07150548310995658,0.017856714327863062,0.06595990561481882,-0.018891333583629075,-0.3277706875231017,0.04122512216678654,0.04016405390085183,-0.27548639383961643,0.0,0.9984177484269066
37,0.024098242716531312,0.022225595091677052,0.011897994460628442,0.03156920650003265,-0.0385578228485284,-0.3424275029648983,-0.05176169439082221,-0.003309421597756819,-0.287603174245204,0.0,0.9985489164316752
38,0.046173955377548676,0.05202372036827574,-0.001081166252737861,0.05360471763123922,-0.010648683795642514,-0.30143095738824854,0.0037933678773361674,0.01733842321826439,-0.2837362718334705,0.0,0.9986231310369276
39,0.06827465559278238,0.07750862989284596,0.004876090087444881,0.0663315071947315,-0.047287458543133126,-0.39685690848091143,0.058130920411043,0.04706255531726253,-0.2675793700721877,0.0,0.9985836756871956
40,0.009573364180987858,0.015955038978315336,-0.011255737763394821,0.022207295790722767,-0.13925120431006008,-0.43799715023951197,0.01043578990355139,-0.006667316606127518,-0.2919933784208474,0.0,0.9985723866411117
41,0.05118227864279114,0.05294316379229345,0.002461160807458053,0.047422827095650065,0.001602618643625539,-0.37155513409324803,0.005031536029383893,0.010564189831342911,-0.2906242046968466,0.0,0.9984106881720172
42,0.03482711698089034,0.04176705974074129,2.5665374214073085e-05,0.0334592514805216,-0.07252889914326385,-0.3858809452958503,-0.12819230008723753,-0.006840588948012871,-0.2813739738208377,0.0,0.9984237666583184
43,0.033513216290058795,0.04410563973820115,-0.003038446561785774,0.0387186156981363,-0.09067996233972914,-0.43061668866490294,-0.012642761163089334,-0.0004284425368764522,-0.28181421808638807,0.0,0.9983906251997762
44,0.048622064297395996,0.05615928601844209,0.01080094431385493,0.06270208943855611,0.019782545309522916,-0.42004394957754465,-0.025009092042899826,0.022650264270077193,-0.27263424548951853,0.0,0.998248221353595
45,0.08404511950708739,0.09101171503706404,0.017299765333116987,0.08842498019916069,-0.02502827146222462,-0.37338230995615246,0.051620133940730575,0.05650406803970964,-0.2578558338358876,0.0,0.9982570018265017
46,0.0906244113952549,0.09927024224285468,0.05956803292148474,0.08542087253040116,-0.07665897535718265,-0.3527204722470764,0.0765982405749313,0.0820779525089339,-0.22750301663456338,0.0,0.9983340451534748


==> Data/ensR2_skill_score2.txt <==
,lead_time,emoslt,qrlt,moe,mbm,qrf,qrn,drn,bma,s2s,clim,clim_bs
0,1,0.39097223545261867,0.413962643993595,0.5312260064451529,0.37375967928538384,0.3470761510309775,-0.8459437605627613,-0.2633208299273616,0.24748224631273236,0.46865933963990153,0.0,-0.34901968027812647
1,2,0.38113521226074026,0.3706384444513065,0.5195717253985223,0.3501163716766542,0.37647181197592877,-0.853225967145942,-0.19205225155813863,0.31253201706775313,0.4570802080217321,0.0,-0.3501353259047222
2,3,0.34794626255449074,0.3292953649070135,0.5033790000891337,0.31979100463569926,0.3460230653735707,-0.7237353809821702,-0.3096248037088159,0.3251654490186322,0.4360024752636958,0.0,-0.3521639401462924
3,4,0.33885349554319166,0.3199607280446335,0.47941121558849725,0.3137830409580146,0.31051104295969045,-0.6284239588373506,-0.25230586948674744,0.3439323667318646,0.40566810950493115,0.0,-0.3535992165255195
4,5,0.3375387848153985,0.3160989853353785,0.46521598837581785,0.31854914453344146,0.2898637047782783,-0.5890430846185905,-0.39195108722395766,0.33726437924442465,0.3680130554830733,0.0,-0.34649399026693284
5,6,0.20597621668088079,0.2014589470597115,0.39210966386883056,0.1674744857071712,0.22880086428508464,-0.5784940437439439,-0.29249563875276663,0.2871103461934839,0.3008098131494391,0.0,-0.3396891792900314
6,7,0.14435026512231722,0.14178296078327537,0.3328060709875384,0.1182665697417484,0.11914417253965746,-0.6221534033058376,-0.13952653105021276,0.20160747356719155,0.24139936224586894,0.0,-0.33698350955582557
7,8,0.11909511168188544,0.10097084765020783,0.2704068783444374,0.07569425493264859,0.07084743581480753,-0.6171841136287132,-0.5810092009674831,0.1652671734530662,0.1822779866453815,0.0,-0.33857590769828483
8,9,0.04856560905299138,0.02125560438335339,0.22253030159651538,0.022293200613219894,0.005950276619037678,-0.6497669371192811,-0.6406843821040474,0.12751404803019153,0.14807087381843065,0.0,-0.3370231491463467
9,10,0.03858614339229256,0.01638345802460523,0.20367126296347757,-0.011853345278815581,-0.03197414882057444,-0.701690414639771,-1.081949776256421,0.08189589588703491,0.12608999060550405,0.0,-0.3368080946193319
10,11,0.0477960898742236,0.026393720959576525,0.19095365597031463,0.009553608737373449,-0.03628814367927559,-0.6477320148000393,-1.1537499851538686,0.07828107957457726,0.10946852425427754,0.0,-0.3401647970623358
11,12,0.0271960291377732,0.014484442651074828,0.15401180485097185,-0.01917258369470504,-0.005252644859036693,-0.6683193211300801,-0.36507348505360965,0.06089743179335052,0.08582338067580016,0.0,-0.3414737097814837
12,13,-0.0014222039164983825,-0.02493101432727923,0.12730996133878747,-0.06998488730429679,-0.05624137294270616,-0.6572183516325643,-0.2450625418296048,0.025768657495380112,0.06687401823245423,0.0,-0.3451614919291712
13,14,-0.023605238019844006,-0.025301935302335998,0.1295269496855928,-0.07188652147341369,-0.08729632735121018,-0.6637959880420372,-0.4917468843662694,0.0341268540359758,0.06697787376291804,0.0,-0.3455820593998207
14,15,-0.028442802912461575,-0.07918823961356936,0.09194567665791106,-0.1148929686951999,-0.12488616578977191,-0.6958215757587568,-0.45990862014723366,-0.008757214700939831,0.04519186393835929,0.0,-0.3492305376319971
15,16,-0.15524744991320222,-0.1814466176275403,0.05206832821066404,-0.19077745613722494,-0.1326132737089281,-0.6264071299110763,-0.5957723690500594,-0.03798534798788365,0.029511156996813802,0.0,-0.3547270640344711
16,17,-0.15419302480597963,-0.14988567309985593,0.041371738986504404,-0.19570165576704934,-0.15849333369226962,-0.6858050193632713,-0.4657672266709479,-0.0430768846393055,0.02375047756035632,0.0,-0.35225239823704935
17,18,-0.14326575965557564,-0.17845097345820984,0.053716928375688984,-0.17918739000259332,-0.14830160937445935,-0.6846646048031,-0.3597477739359124,-0.04557198560226194,0.022750963861641545,0.0,-0.35717015138762664
18,19,-0.10896708316673256,-0.16208653531325667,0.049450585130792424,-0.18373109894852319,-0.15756899111718842,-0.6871598269011787,-0.4243285044555513,-0.042233319091573227,0.02251612860952148,0.0,-0.3608204027298545
19,20,-0.15003463380473817,-0.1517786804869495,0.06453039270308748,-0.19218912013171835,-0.168793809823211,-0.6717651738952772,-0.5901331404508975,-0.04842499345317654,0.03782383527477648,0.0,-0.3659925155726751
20,21,-0.15144536860021937,-0.1593389418590126,0.05381056943506726,-0.201943682999887,-0.1726354133851117,-0.6770952598617576,-0.886529425854397,-0.031952746497263464,0.03435993638559967,0.0,-0.3654262083887858
21,22,-0.11754106143972957,-0.15311808309291536,0.06284838041835535,-0.1825834916668279,-0.1898979677242474,-0.6757502040077725,-1.1514086718608127,-0.023811473806968866,0.0321708983584685,0.0,-0.3681613795336047
22,23,-0.1017738974899599,-0.16121812445522202,0.04283700690877147,-0.2192979193115626,-0.15026400114225485,-0.654257189589181,-0.43096757357826093,-0.04339939178738386,0.02852134161570306,0.0,-0.3654634034947175
23,24,-0.1388263341762015,-0.16406015666995605,0.07228207850610037,-0.21262728516497742,-0.1503741554612661,-0.6776997944860296,-0.8755339342221143,-0.05158484743023991,0.030065718226146478,0.0,-0.36239208338037776
24,25,-0.14089185350156447,-0.16251370315022956,0.0662541486420236,-0.19369323673569905,-0.13981342121757212,-0.7174724922710611,-0.4660446513366864,-0.043894895228266326,0.0319479646205479,0.0,-0.3611816989900385
25,26,-0.10871616356386186,-0.1554912918105334,0.05834860438615211,-0.15585734884955219,-0.16917350635930611,-0.679713842933525,-0.5362879914776475,-0.050408706127059374,0.03240780059810144,0.0,-0.3555493317789744
26,27,-0.18111631113576987,-0.17429169484183998,0.03909689569635536,-0.19593697142134747,-0.1507241890531523,-0.7539447010912529,-0.7899220582571218,-0.0468305390638755,0.024969735702984833,0.0,-0.34408252013684737
27,28,-0.1571358853564796,-0.157131920873169,0.05247786789286838,-0.19071741675342538,-0.17360832226774872,-0.7939791511277228,-0.7471199457589829,-0.03155060541669538,0.017252958432971564,0.0,-0.3322897918402907
28,29,-0.09132337624011735,-0.1198969789522009,0.06549355684754857,-0.13624877097371943,-0.14702093071398098,-0.753262023114197,-0.826315866986194,-0.04325053672032922,0.023549357592063957,0.0,-0.32904531728751407
29,30,-0.1809126326969359,-0.16604724106314162,0.034426094098611325,-0.1895615547406052,-0.18911766131129576,-0.7651459233430467,-0.2931380415918628,-0.06823054934697413,0.014084960394068957,0.0,-0.32878842378868045
30,31,-0.20502986483885535,-0.22984179818136052,0.04185289979759447,-0.255300098276553,-0.19598527611255032,-0.7831274797193012,-0.3183519840977621,-0.09135049321887426,0.005797540878202116,0.0,-0.3334175757836544
31,32,-0.18065244069198153,-0.1987468456971278,0.04223111824949131,-0.188205852509227,-0.19607610616995583,-0.7977110964666531,-0.6672894726270792,-0.05235405508753731,0.017524442450548308,0.0,-0.3375663025260569
32,33,-0.09505595521226651,-0.12175379060057225,0.06583777353855606,-0.10784785948567098,-0.18076478856256417,-0.7534651584034329,-0.8754787959265842,-0.06267239144340561,0.031738766511155085,0.0,-0.34231328455258003
33,34,-0.16421357159880084,-0.16000798821851586,0.05952357062435919,-0.17241527656407982,-0.13598521960492374,-0.7468926424240724,-0.8849067550129018,-0.054040360130946416,0.022523096746895944,0.0,-0.3483580017951382
34,35,-0.1902233136279645,-0.20311451951433715,0.033171129071123906,-0.23190461437075427,-0.1874447427166668,-0.7362155290765882,-0.49044314613117707,-0.06554526973426004,0.013604038742594103,0.0,-0.3535719760035738
35,36,-0.13284683753361515,-0.14854643739386383,0.03235597418098899,-0.15238338707707788,-0.14092820763461472,-0.7225970092081541,-0.5709406998727509,-0.032826850332846526,0.018780243779875673,0.0,-0.3585822486231902
36,37,-0.19057126781459666,-0.22903456968436778,0.010852733292912796,-0.2524087535634393,-0.1528879391359568,-0.7502515931058107,-0.5609331827762513,-0.07725916364979332,0.010362177360163892,0.0,-0.3637553672483178
37,38,-0.2014788397573203,-0.18733998262893664,0.02725991111210452,-0.21867432437536433,-0.1348797953139424,-0.7173768158513428,-0.605640827702709,-0.06669206559016276,0.010913938100790515,0.0,-0.3666652435581583
38,39,-0.15745347950154837,-0.15109695336710752,0.04526973795336283,-0.17806182601461676,-0.1591398263420985,-0.80265944097117,-0.5150583700702728,-0.04966818753105484,0.01887284566816052,0.0,-0.36815790119901526
39,40,-0.16528528719184715,-0.16956163208487637,0.01407019927361764,-0.21371384924671097,-0.21411207132669263,-0.8092656968374952,-0.6896903873470092,-0.05262938338983566,0.010099855515172602,0.0,-0.3709535157177528
40,41,-0.18577834630376397,-0.18635315111556533,0.041858676443586346,-0.22168938739235863,-0.122363079541316,-0.7859974558960301,-0.48066290630719255,-0.07064805771165276,0.007859407485032631,0.0,-0.3740758290755881
41,42,-0.2056694581485726,-0.2055192204101172,0.02667448264729986,-0.22768117750891462,-0.17015036422152013,-0.7950849537334036,-0.7756302056956628,-0.09028508048831553,0.01370112063844872,0.0,-0.37607552313320336
42,43,-0.1559391587545155,-0.1815293089180189,0.037379701662094075,-0.1577873069979904,-0.17843690340249793,-0.8160692842771354,-0.3662760736431462,-0.06641972765497174,0.018032201720872918,0.0,-0.3797856805709878
43,44,-0.12351144160174306,-0.15733978247351643,0.040055276061779915,-0.1640869644520494,-0.11178874471722125,-0.8185005123108074,-0.8021477597144423,-0.06047060479565838,0.022216081508047984,0.0,-0.38137388187063825
44,45,-0.11308013060902582,-0.12711854652679988,0.04487024692328506,-0.16597312009837656,-0.15111932493326266,-0.797536208318659,-0.320672052003002,-0.04548708700846448,0.027093775092845985,0.0,-0.3833471035768492
45,46,-0.1132016621847224,-0.16381027974606205,0.052554461615448536,-0.25760581854347187,-0.21920997951354607,-0.8144459829489064,-0.5814525926752192,-0.02317356142409097,0.04499601174788101,0.0,-0.3883516561081335


==> Data/ensRMSE_skill_score.txt <==
lead_time,supply,clim,clim_bs,s2s,emoslt,qrlt,moe,mbm,qrf,qrn,drn,bma
0,0.6903806917590861,0.0,-0.000515284689851514,0.09292458766856004,0.25647229347435896,0.26594832894273324,0.15577410814283743,0.27003531307937745,0.20284519766934384,-0.15456937277042848,0.2304347474738111,0.21466299829759872
1,0.6917766602115312,0.0,-0.0015524475099106816,0.08760714618926813,0.2525693977190425,0.2566426699895197,0.15425766163481824,0.26177349181222287,0.22343716857573048,-0.15802428278228353,0.2493240308370699,0.2202351590102951
2,0.6890228511014198,0.0,-0.0007243748748975154,0.0758561702651811,0.23401467251760688,0.23757787245861917,0.15714738674608442,0.24091042564808485,0.1970346868021945,-0.08210525723446893,0.22701047429347831,0.21151924579115222
3,0.6912269597150655,0.0,-5.025988199802711e-05,0.06262447045303032,0.2224980310478749,0.22985009390278854,0.15351979182548225,0.23250250336595102,0.16561525771922359,-0.034923618376654364,0.21029470297069452,0.2033493624187669
4,0.6920682634822317,0.0,0.000958051487686018,0.04633191205778964,0.22107225474187786,0.22227290814611478,0.15943778348879056,0.2247379649044592,0.17688355185802818,0.000266163512028017,0.21060590897111453,0.19209210004910948
5,0.6907134538492896,0.0,0.002615627618118177,0.00861970169656312,0.18024701244732522,0.17751238074293285,0.12647124895294581,0.1854796643324661,0.13882199003358586,-0.025326690466798807,0.162016280455331,0.1592188784031
6,0.6917559358536779,0.0,0.003221928668306062,-0.02035663749990979,0.15619231564444047,0.1565300543777366,0.1099717136537075,0.15707639431237597,0.07760003576516927,-0.06463977838154378,0.1386637362760963,0.1295640801653044
7,0.6893904112739471,0.0,0.0020339084035327915,-0.05271721886378433,0.117248972928506,0.11939745138963176,0.07359717509342079,0.12122493539091095,0.06952284310958545,-0.06891243522766244,0.07826168966898728,0.09480076817719352
8,0.6889143075441333,0.0,0.0015762858141437075,-0.06696711766904495,0.09873718465184955,0.09534621838266222,0.06553221413556598,0.10139068877640744,0.04341154872238395,-0.0944293604920099,0.09415989546281256,0.06986228506310999
9,0.6864838807628191,0.0,0.0023173053762901574,-0.07549693497385812,0.08667994531547263,0.08499715345533954,0.057508991698015266,0.08808759123631016,0.018238472015040363,-0.12283583475279802,-0.06036940305242178,0.0663534961656107
10,0.68806382729595,0.0,0.0015664068053329316,-0.08532735295599503,0.08770609570871346,0.08476101203938391,0.05128858147015536,0.08445607647953735,0.014727014307388098,-0.10755560627348348,-0.06322109123010922,0.06585716611136339
11,0.6883822637505264,0.0,0.0013369093886429484,-0.09854240481880705,0.06049357553214918,0.060267253259962406,0.03287951684972357,0.06269407965373663,0.03560597074647209,-0.13083869261932035,0.0431439567853793,0.04489655132603332
12,0.6873629554589755,0.0,0.0014218935021300672,-0.10934469171846772,0.04766290729991485,0.054965069548417844,0.020351269027504504,0.051264881083900704,-0.0059252960959825796,-0.13308767343899341,0.05188142757573233,0.03555201128421415
13,0.6884196898644878,0.0,0.001681989349953672,-0.10993082901348061,0.053314332177805346,0.053767255841179806,0.025837558567746166,0.050744002107086406,-0.02028607478969091,-0.1371305738095372,0.04915902466181421,0.032225565866375594
14,0.6887470969482449,0.0,0.0015818913857131855,-0.12329367483490405,0.01935646742210695,0.0178401118928756,0.0024701085835011627,0.021537988535920927,-0.04500136604865235,-0.1616725343010601,-0.0005611833735348348,0.008763623978374824
15,0.6894356813267358,0.0,0.0015164516230614655,-0.13255308792364717,-0.009245251707050928,-0.0072094202718036016,-0.017599462641215924,-0.004114967610673759,-0.03417172815181102,-0.12252663843576395,-0.07335003610749569,-0.018743387106211262
16,0.688785040460749,0.0,0.0017480637778241048,-0.13297165063302385,-0.006674091397144588,-0.0036440352884892224,-0.01728013961296071,-0.001254481599720192,-0.04707870674667669,-0.16073868431920912,0.0037835856389475397,-0.015103219073662855
17,0.6900876117659911,0.0,0.0008400657770792908,-0.13424875641534872,-0.00029629871926606377,-0.004517838939650076,-0.017178473463877575,-0.001841821386679987,-0.04748046138926121,-0.15404324895004584,0.00033886680834827043,-0.01798661233109078
18,0.6903066949136396,0.0,0.0007594836590081311,-0.13502399556411682,-0.00926750592035619,-0.014179187998776932,-0.023430582511799303,-0.007566766595612284,-0.05116375932267725,-0.16162687014937682,-0.0008149524465723701,-0.02268720361237686
19,0.6907762817780501,0.0,0.000619567154599765,-0.12401375742199439,0.004449350810329711,0.0018779857309586534,-0.01572138729765049,0.005957350108024118,-0.061082043567893596,-0.1444720498308587,-0.018098174390579702,-0.017177973136472735
20,0.691193209987534,0.0,0.0008975560419921536,-0.12535578810329806,-0.004633078782512401,-0.0026042402707757706,-0.020293343455713098,0.0013155897717227472,-0.055359267096674714,-0.14332898288651963,-0.07286814722897583,-0.01240676976902022
21,0.6910393500802055,0.0,0.0008834605917693583,-0.12540139101872638,0.005471163842926896,0.0011900711355722349,-0.005606178654621319,0.0018396518083981794,-0.0728620393013617,-0.14577897051967348,-0.07186024698855453,-0.00979104513653195
22,0.6900231146170702,0.0,0.0005795287448754349,-0.12848004343537855,-0.004258153682199284,-0.00473439343372406,-0.02007943898758069,-0.002792258828820726,-0.04265304289498695,-0.13620489533683888,-0.06486913984263953,-0.016557414269318338
23,0.691407619113152,0.0,0.0017708089895744905,-0.1265196429961386,0.003423928588050962,0.0033684974200917095,-0.0184595765306228,0.0049446829392669756,-0.04804544807786848,-0.14794395454809783,-0.04540008378984384,-0.014254985717648605
24,0.6903464621711819,0.0,0.0023048436433672492,-0.12524541315541304,0.0019233238568613364,0.01134104862091423,-0.011782121705412818,0.006918277802552275,-0.03402569222579066,-0.17169604417904272,-8.848049912169031e-05,-0.010072949560829159
25,0.688375665697949,0.0,0.003466356207072918,-0.12377656708309237,0.00718160235035048,0.010275788753596027,-0.0069171175999565016,0.006265600592587628,-0.05838061467699873,-0.15204005484990502,0.01280513705484887,-0.018590291288749228
26,0.6863596831214682,0.0,0.0026044926205396335,-0.12849250830730896,0.0049440732613275085,-0.005622509339250348,-0.010236031407425461,0.002993445079257251,-0.051928280769883095,-0.202470404888919,-0.06789897300677206,-0.02394063827906656
27,0.6812293077326373,0.0,0.0013528586212228078,-0.134512759665544,0.0033823921227952303,0.0008104459957971599,-0.018332085726436187,0.005269832429747323,-0.06291287714106808,-0.22644772891923348,-0.0031593254387689562,-0.014007472257378861
28,0.6788630490403837,0.0,0.0015597018294484233,-0.13106547976082727,0.011287151158178577,0.013773647958498891,-0.01625270912692156,0.013404605594316887,-0.0520806794348494,-0.20287636375941664,-0.11667370517883069,-0.013875298960450477
29,0.6770395957197837,0.0,0.0009830771197962829,-0.13732643876595096,-0.002997520639330231,-0.005673978153352799,-0.011386129457187533,-0.0011713851316419444,-0.07123365805311632,-0.2145438906304069,-0.007042658747778763,-0.030832976450727356
30,0.6766917616476139,0.0,0.0006515202709156398,-0.14504824108458014,-0.011596657080665373,-0.01901833457162727,-0.03402030515084076,-0.017697141387676085,-0.07451826332112121,-0.22608582719293158,-0.016374481644019223,-0.046674249521260425
31,0.6768940514850975,0.0,0.0009154796142666344,-0.13668576244160024,0.0005705979748176215,-0.0027969645150529576,-0.023681919103392124,-0.003371837377127207,-0.08366496329137996,-0.22916239948397132,-0.012839700651697594,-0.02186515351974183
32,0.6773099968648841,0.0,0.0005856519756922696,-0.12553367611090183,0.010643503049685865,0.004152231526400985,-0.009961490894620173,0.012654041256491944,-0.07189895414714842,-0.19953991103993518,-0.08919271225003844,-0.024465655279392706
33,0.6776246456979753,0.0,-0.00032742394179829937,-0.13352707361503313,0.003924633569460267,0.0011996381516597987,-0.02455847194636207,0.001728114984965723,-0.05363931154708057,-0.20368378821652122,-0.005243214226875237,-0.02686185821806597
34,0.6781058466156045,0.0,-0.00024869847217900976,-0.13841596218962016,-0.012408923578215658,-0.014151088923274324,-0.030022786672318613,-0.012972184552062949,-0.0807874208471,-0.2021603820283031,-0.02158497611076049,-0.03296047464870111
35,0.6784595508023541,0.0,-0.0006436037822881158,-0.13587104868530342,-0.00850402115130966,-0.00066459315418399,-0.029168031658836302,-0.0036484566241641314,-0.0482449907049145,-0.1966314144573742,-0.016850682714161902,-0.017413197265240266
36,0.677971115536155,0.0,-0.00047504510687224055,-0.13847513795721533,-0.026340546510313922,-0.027324791615884525,-0.03273602501593631,-0.02240445127542512,-0.0587752413656204,-0.20374322834102854,-0.06548443857129072,-0.04065285894661663
37,0.6776339960518278,0.0,-3.574822697571811e-05,-0.13981278370278272,-0.016904901609000156,-0.013781793627966943,-0.041790511736483626,-0.012936068318625038,-0.046756965761513225,-0.1878355499497446,-0.0392510371624748,-0.03216169976418226
38,0.6783051843061708,0.0,-4.2431972279599606e-05,-0.13512787660757253,-0.004960266374668176,3.2022422882582724e-05,-0.03858851848564471,-0.006007661860395697,-0.06546181087994563,-0.23049795598880962,-0.010415980934303848,-0.016335587340648328
39,0.6785932071295164,0.0,-0.0003200244032743882,-0.13971948809711887,-0.02432285934151701,-0.021017486135783248,-0.03503779463682877,-0.017768734307754386,-0.0985895338667695,-0.23425450695860062,-0.023876791585398793,-0.032686960630157635
40,0.6789844147592573,0.0,-0.0002739564241966974,-0.1415674316019968,-0.014519353732281637,-0.013577507026299562,-0.040240718664506625,-0.016527255616177294,-0.04068826937790071,-0.21976334334577086,-0.03889965128053907,-0.03600715515712194
41,0.6792166663184889,0.0,-8.868972401177011e-05,-0.13900153829527295,-0.021706652887132583,-0.01802680556936842,-0.039963488659412016,-0.0224303897919087,-0.07703090892064313,-0.2242965545117861,-0.10462592363024648,-0.04352779913962679
42,0.6796744788576072,0.0,-0.0003766903493858109,-0.13528216238780932,-0.015962996557537634,-0.010380323869118246,-0.03499611707570871,-0.013223366108152224,-0.07926625355912398,-0.23606575350451253,-0.039939470020265766,-0.03364865944788664
43,0.6800279852091241,0.0,-0.0006753125474232569,-0.13109586108877536,-0.011807524272361203,-0.007791569082491678,-0.03172324094656287,-0.004292435698447505,-0.027028707160474896,-0.23615309355662006,-0.05023194955734622,-0.025525271888861445
44,0.679955433017549,0.0,-0.0004516508477829806,-0.1263445771854652,0.005320855440753114,0.009110754908589813,-0.030282923257644256,0.007701855122649648,-0.05223778670931267,-0.21798431681764452,-0.01213194976482379,-0.009522464672949038
45,0.6796431874745421,0.0,-0.0008358326992379261,-0.11265215776751214,0.008905047926810239,0.013627686042072762,-0.007876478456052105,0.006073520067264804,-0.07840700651649746,-0.20878106857874834,0.0012909918785921626,0.0023602439619443416


==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

